The TESS Grand Unified Hot Jupiter Survey. II. Twenty New Giant Planets

NASA's Transiting Exoplanet Survey Satellite (TESS) mission promises to improve our understanding of hot Jupiters by providing an all-sky, magnitude-limited sample of transiting hot Jupiters suitable for population studies. Assembling such a sample requires confirming hundreds of planet candidates with additional follow-up observations. Here, we present twenty hot Jupiters that were detected using TESS data and confirmed to be planets through photometric, spectroscopic, and imaging observations coordinated by the TESS Follow-up Observing Program (TFOP). These twenty planets have orbital periods shorter than 7 days and orbit relatively bright FGK stars ($10.9 < G < 13.0$). Most of the planets are comparable in mass to Jupiter, although there are four planets with masses less than that of Saturn. TOI-3976 b, the longest period planet in our sample ($P = 6.6$ days), may be on a moderately eccentric orbit ($e = 0.18\pm0.06$), while observations of the other targets are consistent with them being on circular orbits. We measured the projected stellar obliquity of TOI-1937A b, a hot Jupiter on a 22.4 hour orbit with the Rossiter-McLaughlin effect, finding the planet's orbit to be well-aligned with the stellar spin axis ($|\lambda| = 4.0\pm3.5^\circ$). We also investigated the possibility that TOI-1937 is a member of the NGC 2516 open cluster, but ultimately found the evidence for cluster membership to be ambiguous. These objects are part of a larger effort to build a complete sample of hot Jupiters to be used for future demographic and detailed characterization work.

==> fit_pars_full.csv <==
toi,fit_type,mode,par,val,upper_err,lower_err
1937,c,n,Period,0.94667944,0.00000047,0.00000047
1937,c,n,t0,2459085.91023,0.00012,0.00012
1937,c,n,t14,0.05737,0.00057,0.00057
1937,c,n,tau,0.0220,0.0014,0.0012
1937,c,n,ar,3.85,0.09,0.10
1937,c,n,delta,0.0141,0.0016,0.0016
1937,c,n,ideg,77.00,0.44,0.49
1937,c,n,k,386,28,28
1937,c,n,a,0.01932,0.00035,0.00039
1937,c,n,rp,1.247,0.059,0.062
1937,c,n,mp,2.01,0.17,0.16
1937,c,n,q,0.00179,0.00014,0.00013
1937,c,n,rhop,1.28,0.21,0.17
1937,c,n,loggp,3.506,0.047,0.048
1937,c,n,b,0.8653,0.0086,0.0084
1937,c,n,tcirc,0.00168,0.00042,0.00033
1937,c,n,fave,4.39,0.30,0.29
1937,c,n,teq,2097,35,36
1937,c,n,safronov,0.0581,0.0053,0.0050
1937,c,n,mstar,1.072,0.059,0.064
1937,c,n,rstar,1.080,0.025,0.024
1937,c,n,logg,4.401,0.026,0.029
1937,c,n,rhostar,1.198,0.090,0.092
1937,c,n,lstar,1.202,0.088,0.086
1937,c,n,teff,5814,91,93
1937,c,n,feh,0.196,0.084,0.084
1937,c,n,initfeh,0.192,0.077,0.078
1937,c,n,age,3.6,3.1,2.3
1937,c,n,eep,351,39,27
1937,c,n,Av,0.540,0.091,0.098
1937,c,n,distance,418.7,1.9,1.9
1937,c,n,u1_R,0.369,0.053,0.052
1937,c,n,u2_R,0.276,0.051,0.050
1937,c,n,dilute_R,-0.35,0.17,0.21
1937,c,n,u1_Sloang,0.598,0.055,0.056
1937,c,n,u2_Sloang,0.211,0.052,0.052
1937,c,n,dilute_Sloang,-0.36,0.17,0.21
1937,c,n,u1_Sloani,0.309,0.032,0.032
1937,c,n,u2_Sloani,0.278,0.029,0.029
1937,c,n,dilute_Sloani,-0.16,0.13,0.16
1937,c,n,u1_Sloanz,0.270,0.052,0.052
1937,c,n,u2_Sloanz,0.300,0.050,0.050
1937,c,n,dilute_Sloanz,-0.23,0.15,0.19
1937,c,n,u1_TESS,0.305,0.027,0.027
1937,c,n,u2_TESS,0.277,0.023,0.023
1937,c,n,dilute_TESS,-0.20,0.13,0.16
1937,c,n,u1_V,0.462,0.054,0.054
1937,c,n,u2_V,0.246,0.052,0.052
1937,c,n,gamma_PFS,-59,15,15
1937,c,n,jitter_PFS,52,16,11
1937,c,n,f0_TESSs7_TESS_n20190108,0.99987,0.00015,0.00015
1937,c,n,variance_TESSs7_TESS_n20190108,-0.00019897,0.00000048,0.00000042
1937,c,n,f0_TESSs9_TESS_n20190301,1.00024,0.00014,0.00014
1937,c,n,variance_TESSs9_TESS_n20190301,-0.00020074,0.00000028,0.00000022
1937,c,n,f0_LCO-SSO-1m0_Sloani_n20200122,1.00174,0.00021,0.00021
1937,c,n,variance_LCO-SSO-1m0_Sloani_n20200122,0.00000018,0.00000018,0.00000013
1937,c,n,f0_LCO-CTIO-1m0_Sloani_n20200129,1.00122,0.00023,0.00022
1937,c,n,variance_LCO-CTIO-1m0_Sloani_n20200129,0.00000056,0.00000026,0.00000019
1937,c,n,f0_LCO-SAAO-1m0_Sloani_n20200131,1.00319,0.00049,0.00050
1937,c,n,variance_LCO-SAAO-1m0_Sloani_n20200131,0.0000067,0.0000023,0.0000016
1937,c,n,f0_LCO-CTIO-1m0_Sloang_n20200213,1.00143,0.00028,0.00028
1937,c,n,variance_LCO-CTIO-1m0_Sloang_n20200213,0.00000110,0.00000040,0.00000030
1937,c,n,f0_ElSauce-0m36_R_n20200214,0.99622,0.00033,0.00033
1937,c,n,variance_ElSauce-0m36_R_n20200214,0.0000071,0.0000018,0.0000015
1937,c,n,f0_LCO-SSO-1m0_Sloanz_n20200422,1.00535,0.00056,0.00055
1937,c,n,variance_LCO-SSO-1m0_Sloanz_n20200422,0.00000147,0.00000085,0.00000061
1937,c,n,f0_ElSauce-0m36_V_n20201229,0.99309,0.00061,0.00061
1937,c,n,variance_ElSauce-0m36_V_n20201229,-0.0000173,0.0000048,0.0000040
1937,c,n,f0_TESSs34_TESS_n20210114,0.999930,0.000098,0.000098
1937,c,n,variance_TESSs34_TESS_n20210114,0.00000018,0.00000065,0.00000062
1937,c,n,f0_TESSs35_TESS_n20210210,0.999849,0.000084,0.000085
1937,c,n,variance_TESSs35_TESS_n20210210,-0.00000015,0.00000061,0.00000059
1937,c,n,f0_TESSs36_TESS_n20210308,0.999956,0.000080,0.000079
1937,c,n,variance_TESSs36_TESS_n20210308,-0.00000014,0.00000056,0.00000054
1937,e,n,Period,0.94667942,0.00000046,0.00000046
1937,e,n,t0,2459080.23010,0.00018,0.00019
1937,e,n,t14,0.05738,0.00057,0.00056
1937,e,n,tau,0.0219,0.0014,0.0012
1937,e,n,ar,3.85,0.10,0.11
1937,e,n,delta,0.0141,0.0018,0.0017
1937,e,n,ideg,77.03,0.58,0.67
1937,e,n,k,386,29,29
1937,e,n,a,0.01932,0.00035,0.00040
1937,e,n,rp,1.244,0.071,0.070
1937,e,n,mp,2.00,0.17,0.17
1937,e,n,q,0.00179,0.00014,0.00014
1937,e,n,rhop,1.29,0.24,0.20
1937,e,n,loggp,3.506,0.053,0.054
1937,e,n,b,0.8654,0.0094,0.0095
1937,e,n,tcirc,0.00167,0.00051,0.00040
1937,e,n,fave,4.37,0.31,0.30
1937,e,n,teq,2096,36,37
1937,e,n,safronov,0.0581,0.0054,0.0051
1937,e,n,e,0.023,0.025,0.016
1937,e,n,elim,--,0.034,0.07
1937,e,n,mstar,1.072,0.059,0.065
1937,e,n,rstar,1.079,0.026,0.025
1937,e,n,logg,4.402,0.028,0.032
1937,e,n,rhostar,1.20,0.10,0.10
1937,e,n,lstar,1.200,0.088,0.087
1937,e,n,teff,5813,91,96
1937,e,n,feh,0.195,0.084,0.083
1937,e,n,initfeh,0.190,0.077,0.078
1937,e,n,age,3.6,3.2,2.3
1937,e,n,eep,351,40,28
1937,e,n,Av,0.54,0.09,0.10
1937,e,n,distance,418.7,1.9,1.9
1937,e,n,u1_R,0.369,0.053,0.053
1937,e,n,u2_R,0.276,0.051,0.050
1937,e,n,dilute_R,-0.35,0.18,0.23
1937,e,n,u1_Sloang,0.597,0.055,0.055
1937,e,n,u2_Sloang,0.212,0.052,0.053
1937,e,n,dilute_Sloang,-0.36,0.18,0.23
1937,e,n,u1_Sloani,0.310,0.032,0.032
1937,e,n,u2_Sloani,0.278,0.029,0.029
1937,e,n,dilute_Sloani,-0.16,0.14,0.17
1937,e,n,u1_Sloanz,0.269,0.052,0.052
1937,e,n,u2_Sloanz,0.298,0.050,0.049
1937,e,n,dilute_Sloanz,-0.23,0.17,0.20
1937,e,n,u1_TESS,0.304,0.027,0.026
1937,e,n,u2_TESS,0.277,0.024,0.023
1937,e,n,dilute_TESS,-0.20,0.14,0.18
1937,e,n,u1_V,0.462,0.054,0.054
1937,e,n,u2_V,0.246,0.052,0.053
1937,e,n,gamma_PFS,-62,17,17
1937,e,n,jitter_PFS,53,18,12
1937,e,n,f0_TESSs7_TESS_n20190108,0.99987,0.00015,0.00014
1937,e,n,variance_TESSs7_TESS_n20190108,-0.00019898,0.00000049,0.00000043
1937,e,n,f0_TESSs9_TESS_n20190301,1.00024,0.00014,0.00014
1937,e,n,variance_TESSs9_TESS_n20190301,-0.00020075,0.00000028,0.00000022
1937,e,n,f0_LCO-SSO-1m0_Sloani_n20200122,1.00174,0.00021,0.00021
1937,e,n,variance_LCO-SSO-1m0_Sloani_n20200122,0.00000018,0.00000018,0.00000013
1937,e,n,f0_LCO-CTIO-1m0_Sloani_n20200129,1.00122,0.00023,0.00023
1937,e,n,variance_LCO-CTIO-1m0_Sloani_n20200129,0.00000056,0.00000025,0.00000019
1937,e,n,f0_LCO-SAAO-1m0_Sloani_n20200131,1.00318,0.00049,0.00049
1937,e,n,variance_LCO-SAAO-1m0_Sloani_n20200131,0.0000067,0.0000022,0.0000016
1937,e,n,f0_LCO-CTIO-1m0_Sloang_n20200213,1.00143,0.00028,0.00028
1937,e,n,variance_LCO-CTIO-1m0_Sloang_n20200213,0.00000114,0.00000039,0.00000030
1937,e,n,f0_ElSauce-0m36_R_n20200214,0.99622,0.00033,0.00033
1937,e,n,variance_ElSauce-0m36_R_n20200214,0.0000070,0.0000018,0.0000015
1937,e,n,f0_LCO-SSO-1m0_Sloanz_n20200422,1.00536,0.00057,0.00056
1937,e,n,variance_LCO-SSO-1m0_Sloanz_n20200422,0.00000147,0.00000086,0.00000061
1937,e,n,f0_ElSauce-0m36_V_n20201229,0.99311,0.00061,0.00062
1937,e,n,variance_ElSauce-0m36_V_n20201229,-0.0000173,0.0000047,0.0000039
1937,e,n,f0_TESSs34_TESS_n20210114,0.99990,0.00010,0.00010
1937,e,n,variance_TESSs34_TESS_n20210114,0.00000017,0.00000065,0.00000062
1937,e,n,f0_TESSs35_TESS_n20210210,0.999852,0.000086,0.000084
1937,e,n,variance_TESSs35_TESS_n20210210,-0.00000013,0.00000061,0.00000059
1937,e,n,f0_TESSs36_TESS_n20210308,0.999960,0.000080,0.000080
1937,e,n,variance_TESSs36_TESS_n20210308,-0.00000015,0.00000056,0.00000055
2364,c,n,Period,4.0197517,0.0000043,0.0000043
2364,c,n,t0,2459058.21396,0.00033,0.00033
2364,c,n,t14,0.11563,0.00097,0.00093
2364,c,n,tau,0.00988,0.00066,0.00040
2364,c,n,ar,11.84,0.22,0.33
2364,c,n,delta,0.00794,0.00016,0.00015
2364,c,n,ideg,88.98,0.62,0.54
2364,c,n,k,29.7,5.6,6.4
2364,c,n,a,0.04871,0.00069,0.00079
2364,c,n,rp,0.768,0.023,0.018
2364,c,n,mp,0.225,0.043,0.049
2364,c,n,q,0.000226,0.000043,0.000048
2364,c,n,rhop,0.61,0.13,0.14
2364,c,n,loggp,2.97,0.08,0.11
2364,c,n,b,0.21,0.10,0.13
2364,c,n,tcirc,1.02,0.26,0.26
2364,c,n,fave,0.322,0.020,0.016
2364,c,n,teq,1091,17,14
2364,c,n,safronov,0.0299,0.0057,0.0064
2364,c,n,mstar,0.954,0.041,0.046
2364,c,n,rstar,0.886,0.021,0.017
2364,c,n,logg,4.524,0.018,0.029
2364,c,n,rhostar,1.94,0.11,0.16
2364,c,n,lstar,0.560,0.037,0.027
2364,c,n,teff,5306,76,68
2364,c,n,feh,0.344,0.085,0.085
2364,c,n,initfeh,0.309,0.079,0.080
2364,c,n,age,3.5,4.2,2.4
2364,c,n,eep,334,25,36
2364,c,n,Av,0.102,0.099,0.069
2364,c,n,distance,218.63,0.89,0.88
2364,c,n,u1_R,0.479,0.049,0.050
2364,c,n,u2_R,0.210,0.050,0.050
2364,c,n,u1_TESS,0.385,0.034,0.033
2364,c,n,u2_TESS,0.224,0.036,0.035
2364,c,n,dilute_TESS,-0.0002,0.0029,0.0029
2364,c,n,gamma_PFS,-4.9,3.9,3.8
2364,c,n,jitter_PFS,7.8,8.2,3.6
2364,c,n,gamma_TRES,-30,24,19
2364,c,n,jitter_TRES,19,44,20
2364,c,n,f0_TESSs6_TESS_n20181215,1.000140,0.000084,0.000084
2364,c,n,variance_TESSs6_TESS_n20181215,0.000000056,0.000000085,0.000000069
2364,c,n,f0_TESSs33_TESS_n20201218,1.000095,0.000076,0.000076
2364,c,n,variance_TESSs33_TESS_n20201218,0.00000001,0.00000011,0.00000010
2364,c,n,f0_Hwd_R_n20210108,0.99692,0.00021,0.00021
2364,c,n,variance_Hwd_R_n20210108,0.00000160,0.00000064,0.00000053
2364,e,n,Period,4.0197516,0.0000043,0.0000043
2364,e,n,t0,2459054.19421,0.00033,0.00033
2364,e,n,t14,0.1155,0.0011,0.0010
2364,e,n,tau,0.00977,0.00085,0.00034
2364,e,n,ar,11.70,0.30,0.35
2364,e,n,delta,0.00794,0.00017,0.00015
2364,e,n,ideg,89.06,0.63,0.67
2364,e,n,k,28.9,6.4,8.3
2364,e,n,a,0.04857,0.00075,0.00083
2364,e,n,rp,0.775,0.023,0.020
2364,e,n,mp,0.217,0.049,0.063
2364,e,n,q,0.000219,0.000049,0.000064
2364,e,n,rhop,0.57,0.15,0.17
2364,e,n,loggp,2.95,0.09,0.14
2364,e,n,b,0.19,0.14,0.13
2364,e,n,tcirc,0.88,0.29,0.35
2364,e,n,fave,0.323,0.022,0.018
2364,e,n,teq,1094,18,15
2364,e,n,safronov,0.0287,0.0064,0.0084
2364,e,n,e,0.043,0.063,0.031
2364,e,n,elim,--,0.067,0.24
2364,e,n,mstar,0.946,0.045,0.048
2364,e,n,rstar,0.893,0.023,0.020
2364,e,n,logg,4.513,0.025,0.031
2364,e,n,rhostar,1.87,0.15,0.16
2364,e,n,lstar,0.563,0.039,0.028
2364,e,n,teff,5293,79,71
2364,e,n,feh,0.341,0.084,0.085
2364,e,n,initfeh,0.312,0.078,0.081
2364,e,n,age,4.5,4.7,3.1
2364,e,n,eep,341,32,34
2364,e,n,Av,0.11,0.10,0.07
2364,e,n,distance,218.67,0.88,0.88
2364,e,n,u1_R,0.480,0.049,0.049
2364,e,n,u2_R,0.210,0.050,0.050
2364,e,n,u1_TESS,0.385,0.034,0.034
2364,e,n,u2_TESS,0.222,0.036,0.035
2364,e,n,dilute_TESS,-0.0002,0.0029,0.0030
2364,e,n,gamma_PFS,-4.8,5.0,4.5
2364,e,n,jitter_PFS,9.6,12.0,4.7
2364,e,n,gamma_TRES,-29,24,20
2364,e,n,jitter_TRES,20,44,20
2364,e,n,f0_TESSs6_TESS_n20181215,1.000138,0.000084,0.000086
2364,e,n,variance_TESSs6_TESS_n20181215,0.000000057,0.000000086,0.000000069
2364,e,n,f0_TESSs33_TESS_n20201218,1.000094,0.000077,0.000076
2364,e,n,variance_TESSs33_TESS_n20201218,0.00000001,0.00000011,0.00000010
2364,e,n,f0_Hwd_R_n20210108,0.99691,0.00021,0.00021
2364,e,n,variance_Hwd_R_n20210108,0.00000159,0.00000064,0.00000053
2583,c,n,Period,4.5207265,0.0000049,0.0000049
2583,c,n,t0,2459216.01039,0.00036,0.00036
2583,c,n,t14,0.1836,0.0013,0.0012
2583,c,n,tau,0.0163,0.0013,0.0010
2583,c,n,ar,8.31,0.23,0.27
2583,c,n,delta,0.00806,0.00015,0.00014
2583,c,n,ideg,88.16,0.98,0.76
2583,c,n,k,27.1,6.1,6.1
2583,c,n,a,0.0571,0.0010,0.0013
2583,c,n,rp,1.290,0.040,0.033
2583,c,n,mp,0.250,0.058,0.056
2583,c,n,q,0.000198,0.000045,0.000044
2583,c,n,rhop,0.144,0.037,0.035
2583,c,n,loggp,2.57,0.09,0.11
2583,c,n,b,0.27,0.10,0.14
2583,c,n,tcirc,0.166,0.051,0.046
2583,c,n,fave,1.022,0.054,0.044
2583,c,n,teq,1456,19,16
2583,c,n,safronov,0.0183,0.0042,0.0041
2583,c,n,mstar,1.215,0.063,0.082
2583,c,n,rstar,1.477,0.036,0.032
2583,c,n,logg,4.184,0.028,0.035
2583,c,n,rhostar,0.531,0.045,0.050
2583,c,n,lstar,2.445,0.084,0.085
2583,c,n,teff,5936,65,68
2583,c,n,feh,0.158,0.084,0.085
2583,c,n,initfeh,0.212,0.073,0.074
2583,c,n,age,4.4,1.9,1.2
2583,c,n,eep,404,28,28
2583,c,n,Av,0.061,0.031,0.038
2583,c,n,distance,561.2,2.9,2.8
2583,c,n,u1_B,0.611,0.051,0.051
2583,c,n,u2_B,0.168,0.051,0.051
2583,c,n,u1_I,0.260,0.048,0.048
2583,c,n,u2_I,0.278,0.049,0.049
2583,c,n,u1_Sloang,0.554,0.046,0.046
2583,c,n,u2_Sloang,0.239,0.049,0.049
2583,c,n,u1_Sloanz,0.197,0.048,0.049
2583,c,n,u2_Sloanz,0.270,0.050,0.050
2583,c,n,u1_TESS,0.291,0.025,0.025
2583,c,n,u2_TESS,0.296,0.025,0.025
2583,c,n,dilute_TESS,0.0020,0.0069,0.0069
2583,c,n,gamma_HIRES,0.2,4.2,4.4
2583,c,n,jitter_HIRES,7.3,11.0,7.3
2583,c,n,f0_TESSs14_TESS_n20190718,0.99982,0.00013,0.00013
2583,c,n,variance_TESSs14_TESS_n20190718,-0.00000089,0.00000026,0.00000022
2583,c,n,f0_TESSs25_TESS_n20200514,1.000077,0.000091,0.000091
2583,c,n,variance_TESSs25_TESS_n20200514,-0.00000061,0.00000014,0.00000012
2583,c,n,f0_TESSs26_TESS_n20200609,0.999965,0.000089,0.000089
2583,c,n,variance_TESSs26_TESS_n20200609,-0.00000019,0.00000013,0.00000011
2583,c,n,f0_TRAPPIST-North_I_n20210507,1.00000,0.00018,0.00018
2583,c,n,variance_TRAPPIST-North_I_n20210507,0.00000128,0.00000051,0.00000047
2583,c,n,f0_KeplerCam_B_n20210613,1.00503,0.00029,0.00029
2583,c,n,variance_KeplerCam_B_n20210613,0.00000222,0.00000089,0.00000071
2583,c,n,f0_KeplerCam_Sloanz_n20210613,1.00430,0.00028,0.00028
2583,c,n,variance_KeplerCam_Sloanz_n20210613,0.00000192,0.00000089,0.00000071
2583,c,n,f0_ulmt_Sloang_n20210622,0.99875,0.00018,0.00018
2583,c,n,variance_ulmt_Sloang_n20210622,0.00000119,0.00000047,0.00000040
2583,c,n,f0_TESSs40_TESS_n20210625,1.000069,0.000072,0.000073
2583,c,n,variance_TESSs40_TESS_n20210625,-0.00000087,0.00000031,0.00000029
2583,e,n,Period,4.5207265,0.0000049,0.0000049
2583,e,n,t0,2459202.44822,0.00039,0.00039
2583,e,n,t14,0.1833,0.0015,0.0013
2583,e,n,tau,0.0159,0.0016,0.0008
2583,e,n,ar,8.19,0.27,0.29
2583,e,n,delta,0.00804,0.00017,0.00014
2583,e,n,ideg,88.3,1.1,0.9
2583,e,n,k,26.7,8.0,8.9
2583,e,n,a,0.0568,0.0011,0.0015
2583,e,n,rp,1.300,0.037,0.035
2583,e,n,mp,0.243,0.073,0.084
2583,e,n,q,0.000195,0.000058,0.000066
2583,e,n,rhop,0.137,0.045,0.049
2583,e,n,loggp,2.56,0.12,0.15
2583,e,n,b,0.23,0.13,0.15
2583,e,n,tcirc,0.141,0.058,0.067
2583,e,n,fave,1.026,0.059,0.055
2583,e,n,teq,1462,21,18
2583,e,n,safronov,0.0178,0.0053,0.0061
2583,e,n,e,0.058,0.082,0.041
2583,e,n,elim,--,0.089,0.32
2583,e,n,mstar,1.196,0.069,0.093
2583,e,n,rstar,1.489,0.039,0.036
2583,e,n,logg,4.169,0.034,0.041
2583,e,n,rhostar,0.509,0.052,0.053
2583,e,n,lstar,2.452,0.085,0.085
2583,e,n,teff,5919,69,71
2583,e,n,feh,0.148,0.085,0.085
2583,e,n,initfeh,0.200,0.074,0.074
2583,e,n,age,4.8,2.4,1.4
2583,e,n,eep,412,28,28
2583,e,n,Av,0.061,0.031,0.038
2583,e,n,distance,561.3,2.9,2.8
2583,e,n,u1_B,0.614,0.051,0.051
2583,e,n,u2_B,0.166,0.051,0.051
2583,e,n,u1_I,0.261,0.048,0.048
2583,e,n,u2_I,0.276,0.049,0.049
2583,e,n,u1_Sloang,0.555,0.046,0.046
2583,e,n,u2_Sloang,0.237,0.050,0.049
2583,e,n,u1_Sloanz,0.198,0.049,0.049
2583,e,n,u2_Sloanz,0.270,0.049,0.049
2583,e,n,u1_TESS,0.293,0.025,0.025
2583,e,n,u2_TESS,0.295,0.025,0.025
2583,e,n,dilute_TESS,0.0021,0.0068,0.0069
2583,e,n,gamma_HIRES,-0.2,5.5,6.3
2583,e,n,jitter_HIRES,10.8,17.0,7.9
2583,e,n,f0_TESSs14_TESS_n20190718,0.99982,0.00013,0.00013
2583,e,n,variance_TESSs14_TESS_n20190718,-0.00000088,0.00000027,0.00000022
2583,e,n,f0_TESSs25_TESS_n20200514,1.000077,0.000090,0.000091
2583,e,n,variance_TESSs25_TESS_n20200514,-0.00000061,0.00000014,0.00000012
2583,e,n,f0_TESSs26_TESS_n20200609,0.999964,0.000089,0.000090
2583,e,n,variance_TESSs26_TESS_n20200609,-0.00000019,0.00000013,0.00000011
2583,e,n,f0_TRAPPIST-North_I_n20210507,1.00000,0.00018,0.00018
2583,e,n,variance_TRAPPIST-North_I_n20210507,0.00000128,0.00000053,0.00000047
2583,e,n,f0_KeplerCam_B_n20210613,1.00505,0.00030,0.00029
2583,e,n,variance_KeplerCam_B_n20210613,0.00000221,0.00000089,0.00000072
2583,e,n,f0_KeplerCam_Sloanz_n20210613,1.00430,0.00028,0.00028
2583,e,n,variance_KeplerCam_Sloanz_n20210613,0.00000191,0.00000089,0.00000071
2583,e,n,f0_ulmt_Sloang_n20210622,0.99875,0.00018,0.00018
2583,e,n,variance_ulmt_Sloang_n20210622,0.00000118,0.00000047,0.00000040
2583,e,n,f0_TESSs40_TESS_n20210625,1.000069,0.000073,0.000073
2583,e,n,variance_TESSs40_TESS_n20210625,-0.00000087,0.00000031,0.00000030
2587,c,n,Period,5.456640,0.000011,0.000011
2587,c,n,t0,2458950.09242,0.00076,0.00076
2587,c,n,t14,0.1734,0.0023,0.0023
2587,c,n,tau,0.0204,0.0020,0.0021
2587,c,n,ar,7.92,0.38,0.30
2587,c,n,delta,0.00411,0.00013,0.00013
2587,c,n,ideg,84.81,0.49,0.40
2587,c,n,k,22.7,5.4,4.7
2587,c,n,a,0.0635,0.0025,0.0013
2587,c,n,rp,1.077,0.042,0.040
2587,c,n,mp,0.218,0.054,0.046
2587,c,n,q,0.000179,0.000043,0.000038
2587,c,n,rhop,0.216,0.064,0.052
2587,c,n,loggp,2.67,0.11,0.11
2587,c,n,b,0.716,0.027,0.036
2587,c,n,tcirc,0.78,0.31,0.23
2587,c,n,fave,0.991,0.066,0.069
2587,c,n,teq,1445,23,26
2587,c,n,safronov,0.0222,0.0054,0.0047
2587,c,n,mstar,1.15,0.14,0.07
2587,c,n,rstar,1.726,0.049,0.047
2587,c,n,logg,4.024,0.057,0.039
2587,c,n,rhostar,0.316,0.048,0.034
2587,c,n,lstar,2.96,0.14,0.14
2587,c,n,teff,5760,80,79
2587,c,n,feh,0.13,0.09,0.10
2587,c,n,initfeh,0.167,0.084,0.098
2587,c,n,age,6.7,1.7,2.6
2587,c,n,eep,451.4,5.9,41.0
2587,c,n,Av,0.093,0.050,0.058
2587,c,n,distance,380.9,3.2,3.2
2587,c,n,u1_Sloani,0.309,0.052,0.052
2587,c,n,u2_Sloani,0.280,0.050,0.050
2587,c,n,u1_Sloanr,0.391,0.052,0.052
2587,c,n,u2_Sloanr,0.272,0.051,0.050
2587,c,n,u1_TESS,0.311,0.037,0.036
2587,c,n,u2_TESS,0.284,0.035,0.035
2587,c,n,dilute_TESS,0.000,0.014,0.014
2587,c,n,gamma_NEID,-24502.3,4.1,3.7
2587,c,n,jitter_NEID,8.2,6.4,5.1
2587,c,n,f0_TESSs7_TESS_n20190108,1.000058,0.000062,0.000062
2587,c,n,variance_TESSs7_TESS_n20190108,0.000000087,0.000000049,0.000000040
2587,c,n,f0_TESSs34_TESS_n20210114,1.000105,0.000056,0.000057
2587,c,n,variance_TESSs34_TESS_n20210114,0.000000002,0.000000061,0.000000054
2587,c,n,f0_KeplerCam_Sloani_n20210331,0.99586,0.00032,0.00033
2587,c,n,variance_KeplerCam_Sloani_n20210331,0.0000421,0.0000033,0.0000030
2587,c,n,f0_ulmt_Sloanr_n20210331,0.99507,0.00016,0.00016
2587,c,n,variance_ulmt_Sloanr_n20210331,0.00000215,0.00000041,0.00000035
2587,e,n,Period,5.456640,0.000012,0.000011
2587,e,n,t0,2458933.7229,0.0012,0.0010
2587,e,n,t14,0.1725,0.0036,0.0036
2587,e,n,tau,0.0190,0.0040,0.0040
2587,e,n,ar,7.93,0.39,0.32
2587,e,n,delta,0.00407,0.00019,0.00020
2587,e,n,ideg,84.85,0.54,0.47
2587,e,n,k,23.3,6.0,5.1
2587,e,n,a,0.0635,0.0025,0.0014
2587,e,n,rp,1.071,0.045,0.043
2587,e,n,mp,0.221,0.058,0.049
2587,e,n,q,0.000182,0.000046,0.000040
2587,e,n,rhop,0.223,0.069,0.056
2587,e,n,loggp,2.68,0.11,0.12
2587,e,n,b,0.700,0.055,0.090
2587,e,n,tcirc,0.63,0.31,0.25
2587,e,n,fave,0.965,0.072,0.074
2587,e,n,teq,1444,24,26
2587,e,n,safronov,0.0226,0.0058,0.0050
2587,e,n,e,0.12,0.11,0.08
2587,e,n,elim,--,0.17,0.31
2587,e,n,mstar,1.15,0.14,0.07
2587,e,n,rstar,1.726,0.050,0.049
2587,e,n,logg,4.025,0.058,0.042
2587,e,n,rhostar,0.317,0.049,0.036
2587,e,n,lstar,2.96,0.14,0.14
2587,e,n,teff,5760,80,80
2587,e,n,feh,0.13,0.09,0.10
2587,e,n,initfeh,0.169,0.083,0.098
2587,e,n,age,6.7,1.8,2.6
2587,e,n,eep,451.2,6.2,41.0
2587,e,n,Av,0.094,0.050,0.058
2587,e,n,distance,380.9,3.2,3.2
2587,e,n,u1_Sloani,0.309,0.052,0.052
2587,e,n,u2_Sloani,0.282,0.050,0.051
2587,e,n,u1_Sloanr,0.391,0.052,0.052
2587,e,n,u2_Sloanr,0.272,0.050,0.051
2587,e,n,u1_TESS,0.313,0.037,0.037
2587,e,n,u2_TESS,0.285,0.035,0.035
2587,e,n,dilute_TESS,0.000,0.014,0.014
2587,e,n,gamma_NEID,-24503.1,4.3,4.0
2587,e,n,jitter_NEID,8.6,6.6,5.1
2587,e,n,f0_TESSs7_TESS_n20190108,1.000058,0.000062,0.000062
2587,e,n,variance_TESSs7_TESS_n20190108,0.000000086,0.000000048,0.000000040
2587,e,n,f0_TESSs34_TESS_n20210114,1.000106,0.000056,0.000057
2587,e,n,variance_TESSs34_TESS_n20210114,0.000000003,0.000000061,0.000000055
2587,e,n,f0_KeplerCam_Sloani_n20210331,0.99586,0.00032,0.00032
2587,e,n,variance_KeplerCam_Sloani_n20210331,0.0000422,0.0000032,0.0000030
2587,e,n,f0_ulmt_Sloanr_n20210331,0.99508,0.00016,0.00016
2587,e,n,variance_ulmt_Sloanr_n20210331,0.00000215,0.00000041,0.00000035
2796,c,n,Period,4.8084983,0.0000057,0.0000056
2796,c,n,t0,2459026.48882,0.00045,0.00045
2796,c,n,t14,0.0818,0.0017,0.0017
2796,c,n,tau,0.04089,0.00087,0.00083
2796,c,n,ar,11.43,0.33,0.30
2796,c,y,delta,0.0234,--,0.0224
2796,c,y,ideg,84.90,85.22,--
2796,c,n,k,50,11,12
2796,c,n,a,0.0569,0.0010,0.0011
2796,c,y,rp,1.59,--,1.54
2796,c,n,mp,0.44,0.10,0.11
2796,c,n,q,0.000393,0.000088,0.000096
2796,c,y,rhop,0.03,0.15,--
2796,c,y,loggp,2.39,2.67,--
2796,c,y,b,1.00,--,0.97
2796,c,y,tcirc,0.010,0.144,--
2796,c,n,fave,0.479,0.029,0.027
2796,c,n,teq,1205,18,17
2796,c,y,safronov,0.0191,0.0323,--
2796,c,y,p_0,0.16,--,0.15
2796,c,y,cosi_0,0.0889,--,0.0833
2796,c,n,mstar,1.063,0.057,0.062
2796,c,n,rstar,1.069,0.024,0.024
2796,c,n,logg,4.410,0.030,0.030
2796,c,n,rhostar,1.22,0.11,0.09
2796,c,n,lstar,1.136,0.069,0.063
2796,c,n,teff,5764,81,78
2796,c,n,feh,0.239,0.076,0.079
2796,c,n,initfeh,0.228,0.071,0.073
2796,c,n,age,4.0,3.3,2.5
2796,c,n,eep,354,39,28
2796,c,n,Av,0.145,0.073,0.072
2796,c,n,distance,352.4,1.8,1.8
2796,c,n,u1_B,0.658,0.055,0.055
2796,c,n,u2_B,0.115,0.053,0.053
2796,c,n,u1_Sloang,0.611,0.051,0.051
2796,c,n,u2_Sloang,0.197,0.051,0.051
2796,c,n,u1_Sloani,0.319,0.051,0.052
2796,c,n,u2_Sloani,0.275,0.051,0.050
2796,c,n,u1_TESS,0.322,0.037,0.037
2796,c,n,u2_TESS,0.280,0.035,0.035
2796,c,n,dilute_TESS,0.00000,0.00092,0.00092
2796,c,n,gamma_HIRES,-4,27,27
2796,c,n,jitter_HIRES,47,32,24
2796,c,n,gamma_NEID,20592.2,8.5,9.0
2796,c,n,jitter_NEID,19.9,15.0,8.7
2796,c,n,f0_TESSs6_TESS_n20181215,1.00022,0.00013,0.00012
2796,c,n,variance_TESSs6_TESS_n20181215,0.00000019,0.00000019,0.00000014
2796,c,n,f0_TESSs32_TESS_n20201120,1.00000,0.00010,0.00010
2796,c,n,variance_TESSs32_TESS_n20201120,-0.00000016,0.00000019,0.00000017
2796,c,n,f0_LCO-SSO-0m4_Sloani_n20210901,0.99560,0.00057,0.00056
2796,c,n,variance_LCO-SSO-0m4_Sloani_n20210901,0.0000058,0.0000025,0.0000019
2796,c,n,f0_ElSauce-0m36_B_n20211103,0.99229,0.00092,0.00092
2796,c,n,variance_ElSauce-0m36_B_n20211103,-0.000010,0.000010,0.000008
2796,c,n,f0_CMO-SAI-RC-600_Sloang_n20211206,0.99998,0.00044,0.00044
2796,c,n,variance_CMO-SAI-RC-600_Sloang_n20211206,0.00000130,0.00000069,0.00000058
2796,e,n,Period,4.8084985,0.0000058,0.0000057
2796,e,n,t0,2458988.0218,0.0020,0.0013
2796,e,n,t14,0.0816,0.0018,0.0019
2796,e,n,tau,0.04081,0.00092,0.00093
2796,e,n,ar,11.44,0.37,0.39
2796,e,y,delta,0.0158,--,0.0188
2796,e,y,ideg,84.84,85.09,--
2796,e,n,k,51.2,9.0,9.8
2796,e,n,a,0.0569,0.0010,0.0012
2796,e,y,rp,1.30,--,1.43
2796,e,n,mp,0.441,0.082,0.087
2796,e,n,q,0.000397,0.000073,0.000076
2796,e,y,rhop,0.029,0.186,--
2796,e,y,loggp,0.96,2.72,--
2796,e,y,b,0.97,--,0.95
2796,e,y,tcirc,0.01,0.16,--
2796,e,n,fave,0.468,0.031,0.030
2796,e,n,teq,1205,19,18
2796,e,y,safronov,0.0034,0.0337,--
2796,e,n,e,0.131,0.082,0.087
2796,e,n,elim,--,0.17,0.28
2796,e,y,p_0,0.127,--,0.137
2796,e,y,cosi_0,0.0899,--,0.0856
2796,e,n,mstar,1.063,0.058,0.067
2796,e,n,rstar,1.070,0.027,0.027
2796,e,n,logg,4.406,0.033,0.037
2796,e,n,rhostar,1.22,0.12,0.12
2796,e,n,lstar,1.134,0.070,0.061
2796,e,n,teff,5762,83,81
2796,e,n,feh,0.237,0.079,0.080
2796,e,n,initfeh,0.227,0.074,0.075
2796,e,n,age,3.9,3.8,2.6
2796,e,n,eep,352,44,32
2796,e,n,Av,0.142,0.075,0.070
2796,e,n,distance,352.4,1.8,1.9
2796,e,n,u1_B,0.658,0.053,0.053
2796,e,n,u2_B,0.113,0.053,0.052
2796,e,n,u1_Sloang,0.609,0.051,0.052
2796,e,n,u2_Sloang,0.196,0.051,0.050
2796,e,n,u1_Sloani,0.318,0.051,0.052
2796,e,n,u2_Sloani,0.276,0.050,0.051
2796,e,n,u1_TESS,0.323,0.038,0.038
2796,e,n,u2_TESS,0.281,0.035,0.036
2796,e,n,dilute_TESS,-0.00001,0.00092,0.00092
2796,e,n,gamma_HIRES,-2,29,29
2796,e,n,jitter_HIRES,49,31,24
2796,e,n,gamma_NEID,20587.8,8.7,8.0
2796,e,n,jitter_NEID,14.1,15.0,8.2
2796,e,n,f0_TESSs6_TESS_n20181215,1.00022,0.00012,0.00012
2796,e,n,variance_TESSs6_TESS_n20181215,0.00000019,0.00000018,0.00000014
2796,e,n,f0_TESSs32_TESS_n20201120,1.00000,0.00010,0.00010
2796,e,n,variance_TESSs32_TESS_n20201120,-0.00000016,0.00000019,0.00000017
2796,e,n,f0_LCO-SSO-0m4_Sloani_n20210901,0.99559,0.00059,0.00058
2796,e,n,variance_LCO-SSO-0m4_Sloani_n20210901,0.0000059,0.0000026,0.0000019
2796,e,n,f0_ElSauce-0m36_B_n20211103,0.99228,0.00093,0.00091
2796,e,n,variance_ElSauce-0m36_B_n20211103,-0.000010,0.000011,0.000008
2796,e,n,f0_CMO-SAI-RC-600_Sloang_n20211206,0.99997,0.00044,0.00044
2796,e,n,variance_CMO-SAI-RC-600_Sloang_n20211206,0.00000130,0.00000068,0.00000058
2803,c,n,Period,1.96229325,0.00000082,0.00000082
2803,c,n,t0,2459207.68640,0.00022,0.00023
2803,c,n,t14,0.12879,0.00080,0.00074
2803,c,n,tau,0.01545,0.00047,0.00024
2803,c,n,ar,5.512,0.043,0.070
2803,c,n,delta,0.01781,0.00034,0.00034
2803,c,n,ideg,89.0,0.7,1.0
2803,c,n,k,146.7,11.0,8.9
2803,c,n,a,0.03185,0.00052,0.00052
2803,c,n,rp,1.616,0.034,0.032
2803,c,n,mp,0.975,0.083,0.070
2803,c,n,q,0.000832,0.000066,0.000053
2803,c,n,rhop,0.287,0.026,0.023
2803,c,n,loggp,2.966,0.035,0.033
2803,c,n,b,0.097,0.093,0.067
2803,c,n,tcirc,0.00542,0.00059,0.00057
2803,c,n,fave,2.92,0.18,0.17
2803,c,n,teq,1893,29,28
2803,c,n,safronov,0.0343,0.0028,0.0022
2803,c,n,mstar,1.118,0.056,0.054
2803,c,n,rstar,1.245,0.022,0.021
2803,c,n,logg,4.298,0.011,0.015
2803,c,n,rhostar,0.822,0.019,0.031
2803,c,n,lstar,2.17,0.14,0.12
2803,c,n,teff,6280,99,96
2803,c,n,feh,-0.105,0.068,0.072
2803,c,n,initfeh,-0.025,0.058,0.056
2803,c,n,age,3.7,1.5,1.3
2803,c,n,eep,378,23,29
2803,c,n,Av,0.062,0.046,0.043
2803,c,n,distance,501.1,2.9,2.9
2803,c,n,u1_B,0.520,0.040,0.040
2803,c,n,u2_B,0.239,0.038,0.038
2803,c,n,u1_R,0.311,0.048,0.048
2803,c,n,u2_R,0.335,0.049,0.049
2803,c,n,u1_Sloang,0.471,0.043,0.043
2803,c,n,u2_Sloang,0.285,0.048,0.048
2803,c,n,u1_Sloani,0.195,0.048,0.048
2803,c,n,u2_Sloani,0.286,0.049,0.049
2803,c,n,u1_TESS,0.239,0.031,0.031
2803,c,n,u2_TESS,0.301,0.033,0.034
2803,c,n,dilute_TESS,0.046,0.019,0.019
2803,c,n,gamma_PFS,121.0,10.0,9.3
2803,c,n,jitter_PFS,20.3,19.0,8.8
2803,c,n,gamma_TRES,243,59,59
2803,c,n,jitter_TRES,61,28,61
2803,c,n,f0_TESSs6_TESS_n20181215,1.00022,0.00018,0.00018
2803,c,n,variance_TESSs6_TESS_n20181215,0.00000173,0.00000056,0.00000049
2803,c,n,f0_TESSs33_TESS_n20201218,1.00050,0.00011,0.00011
2803,c,n,variance_TESSs33_TESS_n20201218,0.00000044,0.00000037,0.00000034
2803,c,n,f0_Brierfield036m_R_n20211006,0.99759,0.00033,0.00033
2803,c,n,variance_Brierfield036m_R_n20211006,0.0000019,0.0000014,0.0000011
2803,c,n,f0_LCO-CTIO-04m_Sloani_n20211025,0.99982,0.00048,0.00048
2803,c,n,variance_LCO-CTIO-04m_Sloani_n20211025,0.0000050,0.0000027,0.0000022
2803,c,n,f0_ElSauce-0m36_B_n20211028,0.99526,0.00069,0.00069
2803,c,n,variance_ElSauce-0m36_B_n20211028,-0.0000054,0.0000069,0.0000056
2803,c,n,f0_Brierfield036m_B_n20211202,0.99743,0.00041,0.00040
2803,c,n,variance_Brierfield036m_B_n20211202,-0.0000012,0.0000018,0.0000013
2803,c,n,f0_LCO-SSO-0m4_Sloang_n20211202,0.99810,0.00030,0.00030
2803,c,n,variance_LCO-SSO-0m4_Sloang_n20211202,0.00000212,0.00000090,0.00000076
2803,e,n,Period,1.96229324,0.00000083,0.00000082
2803,e,n,t0,2459213.57327,0.00023,0.00023
2803,e,n,t14,0.12888,0.00087,0.00077
2803,e,n,tau,0.01551,0.00064,0.00027
2803,e,n,ar,5.62,0.23,0.18
2803,e,n,delta,0.01784,0.00036,0.00035
2803,e,n,ideg,88.9,0.8,1.1
2803,e,n,k,149.0,14.0,9.3
2803,e,n,a,0.03213,0.00057,0.00066
2803,e,n,rp,1.593,0.048,0.049
2803,e,n,mp,1.004,0.098,0.080
2803,e,n,q,0.000835,0.000076,0.000053
2803,e,n,rhop,0.309,0.049,0.038
2803,e,n,loggp,2.992,0.054,0.048
2803,e,n,b,0.11,0.11,0.08
2803,e,n,tcirc,0.0056,0.0012,0.0012
2803,e,n,fave,2.84,0.20,0.18
2803,e,n,teq,1886,31,30
2803,e,n,safronov,0.0353,0.0034,0.0026
2803,e,n,e,0.066,0.074,0.046
2803,e,n,elim,--,0.097,0.22
2803,e,n,mstar,1.148,0.062,0.069
2803,e,n,rstar,1.226,0.035,0.037
2803,e,n,logg,4.319,0.040,0.035
2803,e,n,rhostar,0.87,0.11,0.08
2803,e,n,lstar,2.17,0.14,0.12
2803,e,n,teff,6330,120,120
2803,e,n,feh,-0.101,0.070,0.073
2803,e,n,initfeh,-0.033,0.061,0.061
2803,e,n,age,2.6,2.1,1.6
2803,e,n,eep,351,45,27
2803,e,n,Av,0.069,0.044,0.046
2803,e,n,distance,500.9,2.9,2.9
2803,e,n,u1_B,0.509,0.041,0.041
2803,e,n,u2_B,0.246,0.038,0.038
2803,e,n,u1_R,0.307,0.048,0.048
2803,e,n,u2_R,0.337,0.048,0.049
2803,e,n,u1_Sloang,0.466,0.044,0.044
2803,e,n,u2_Sloang,0.290,0.048,0.048
2803,e,n,u1_Sloani,0.191,0.048,0.048
2803,e,n,u2_Sloani,0.288,0.049,0.049
2803,e,n,u1_TESS,0.235,0.031,0.031
2803,e,n,u2_TESS,0.303,0.034,0.033
2803,e,n,dilute_TESS,0.047,0.019,0.019
2803,e,n,gamma_PFS,118,17,19
2803,e,n,jitter_PFS,20.2,23.0,9.5
2803,e,n,gamma_TRES,243,59,60
2803,e,n,jitter_TRES,62,27,62
2803,e,n,f0_TESSs6_TESS_n20181215,1.00023,0.00017,0.00018
2803,e,n,variance_TESSs6_TESS_n20181215,0.00000172,0.00000057,0.00000049
2803,e,n,f0_TESSs33_TESS_n20201218,1.00050,0.00011,0.00011
2803,e,n,variance_TESSs33_TESS_n20201218,0.00000043,0.00000037,0.00000034
2803,e,n,f0_Brierfield036m_R_n20211006,0.99759,0.00033,0.00033
2803,e,n,variance_Brierfield036m_R_n20211006,0.0000019,0.0000015,0.0000012
2803,e,n,f0_LCO-CTIO-04m_Sloani_n20211025,0.99982,0.00048,0.00048
2803,e,n,variance_LCO-CTIO-04m_Sloani_n20211025,0.0000050,0.0000027,0.0000022
2803,e,n,f0_ElSauce-0m36_B_n20211028,0.99526,0.00069,0.00069
2803,e,n,variance_ElSauce-0m36_B_n20211028,-0.0000054,0.0000069,0.0000056
2803,e,n,f0_Brierfield036m_B_n20211202,0.99740,0.00040,0.00040
2803,e,n,variance_Brierfield036m_B_n20211202,-0.0000012,0.0000018,0.0000013
2803,e,n,f0_LCO-SSO-0m4_Sloang_n20211202,0.99810,0.00030,0.00030
2803,e,n,variance_LCO-SSO-0m4_Sloang_n20211202,0.00000210,0.00000091,0.00000075
2818,c,n,Period,4.0397090,0.0000024,0.0000023
2818,c,n,t0,2459023.44641,0.00025,0.00025
2818,c,n,t14,0.1585,0.0013,0.0012
2818,c,n,tau,0.0182,0.0013,0.0013
2818,c,n,ar,8.63,0.28,0.25
2818,c,n,delta,0.01300,0.00030,0.00030
2818,c,n,ideg,87.73,0.75,0.55
2818,c,n,k,91,33,33
2818,c,n,a,0.0493,0.0010,0.0008
2818,c,n,rp,1.363,0.046,0.045
2818,c,n,mp,0.71,0.26,0.26
2818,c,n,q,0.00069,0.00025,0.00025
2818,c,n,rhop,0.34,0.14,0.13
2818,c,n,loggp,2.98,0.14,0.18
2818,c,n,b,0.34,0.07,0.11
2818,c,n,tcirc,0.190,0.086,0.074
2818,c,n,fave,0.814,0.064,0.056
2818,c,n,teq,1376,26,24
2818,c,n,safronov,0.052,0.019,0.019
2818,c,n,mstar,0.977,0.063,0.049
2818,c,n,rstar,1.229,0.032,0.031
2818,c,n,logg,4.250,0.034,0.030
2818,c,n,rhostar,0.745,0.074,0.063
2818,c,n,lstar,1.46,0.11,0.10
2818,c,n,teff,5721,88,83
2818,c,n,feh,-0.03,0.11,0.09
2818,c,n,initfeh,0.040,0.093,0.081
2818,c,n,age,9.5,2.6,2.8
2818,c,n,eep,426.7,9.5,16.0
2818,c,n,Av,0.13,0.11,0.08
2818,c,n,distance,315.0,1.0,1.0
2818,c,n,u1_R,0.428,0.042,0.042
2818,c,n,u2_R,0.315,0.047,0.047
2818,c,n,u1_Sloang,0.570,0.055,0.054
2818,c,n,u2_Sloang,0.195,0.053,0.053
2818,c,n,u1_TESS,0.308,0.028,0.028
2818,c,n,u2_TESS,0.276,0.029,0.029
2818,c,n,dilute_TESS,0.022,0.014,0.014
2818,c,n,gamma_CHIRON,58996,28,28
2818,c,n,jitter_CHIRON,64,50,25
2818,c,n,f0_TESSs7_TESS_n20190108,0.999980,0.000080,0.000080
2818,c,n,variance_TESSs7_TESS_n20190108,0.000000057,0.000000098,0.000000083
2818,c,n,f0_TESSs8_TESS_n20190202,1.00009,0.00011,0.00011
2818,c,n,variance_TESSs8_TESS_n20190202,0.00000020,0.00000015,0.00000013
2818,c,n,f0_TESSs34_TESS_n20210114,0.999887,0.000079,0.000079
2818,c,n,variance_TESSs34_TESS_n20210114,0.00000003,0.00000016,0.00000014
2818,c,n,f0_ElSauce_R_n20211208,0.99763,0.00016,0.00016
2818,c,n,variance_ElSauce_R_n20211208,0.00000312,0.00000048,0.00000044
2818,c,n,f0_LCO-CTIO-0m4_Sloang_n20211212,0.99505,0.00057,0.00057
2818,c,n,variance_LCO-CTIO-0m4_Sloang_n20211212,0.0000626,0.0000075,0.0000067
2818,e,n,Period,4.0397090,0.0000023,0.0000024
2818,e,n,t0,2459015.36699,0.00031,0.00031
2818,e,n,t14,0.1586,0.0016,0.0015
2818,e,n,tau,0.0183,0.0018,0.0016
2818,e,n,ar,8.67,0.31,0.29
2818,e,n,delta,0.01300,0.00035,0.00033
2818,e,n,ideg,87.71,0.89,0.56
2818,e,n,k,94,31,30
2818,e,n,a,0.0498,0.0011,0.0010
2818,e,n,rp,1.371,0.044,0.041
2818,e,n,mp,0.74,0.24,0.23
2818,e,n,q,0.00070,0.00022,0.00022
2818,e,n,rhop,0.36,0.12,0.11
2818,e,n,loggp,2.99,0.13,0.16
2818,e,n,b,0.35,0.09,0.14
2818,e,n,tcirc,0.156,0.077,0.074
2818,e,n,fave,0.804,0.064,0.062
2818,e,n,teq,1379,25,23
2818,e,n,safronov,0.053,0.017,0.017
2818,e,n,e,0.09,0.15,0.07
2818,e,n,elim,--,0.15,0.36
2818,e,n,mstar,1.008,0.071,0.058
2818,e,n,rstar,1.236,0.034,0.033
2818,e,n,logg,4.258,0.037,0.035
2818,e,n,rhostar,0.755,0.083,0.074
2818,e,n,lstar,1.50,0.11,0.09
2818,e,n,teff,5747,92,86
2818,e,n,feh,0.041,0.083,0.077
2818,e,n,initfeh,0.095,0.075,0.071
2818,e,n,age,8.0,3.0,3.0
2818,e,n,eep,423,12,22
2818,e,n,Av,0.141,0.094,0.084
2818,e,n,distance,315.0,1.0,1.0
2818,e,n,u1_R,0.428,0.041,0.042
2818,e,n,u2_R,0.315,0.046,0.047
2818,e,n,u1_Sloang,0.571,0.053,0.053
2818,e,n,u2_Sloang,0.195,0.052,0.052
2818,e,n,u1_TESS,0.308,0.028,0.028
2818,e,n,u2_TESS,0.277,0.029,0.029
2818,e,n,dilute_TESS,0.022,0.014,0.014
2818,e,n,gamma_CHIRON,58996,25,25
2818,e,n,jitter_CHIRON,57,24,20
2818,e,n,f0_TESSs7_TESS_n20190108,0.999979,0.000081,0.000081
2818,e,n,variance_TESSs7_TESS_n20190108,0.000000059,0.000000099,0.000000084
2818,e,n,f0_TESSs8_TESS_n20190202,1.00009,0.00011,0.00011
2818,e,n,variance_TESSs8_TESS_n20190202,0.00000020,0.00000015,0.00000013
2818,e,n,f0_TESSs34_TESS_n20210114,0.999888,0.000079,0.000079
2818,e,n,variance_TESSs34_TESS_n20210114,0.00000003,0.00000016,0.00000014
2818,e,n,f0_ElSauce_R_n20211208,0.99763,0.00016,0.00017
2818,e,n,variance_ElSauce_R_n20211208,0.00000312,0.00000048,0.00000045
2818,e,n,f0_LCO-CTIO-0m4_Sloang_n20211212,0.99504,0.00057,0.00056
2818,e,n,variance_LCO-CTIO-0m4_Sloang_n20211212,0.0000626,0.0000075,0.0000067
2842,c,n,Period,3.5514058,0.0000077,0.0000078
2842,c,n,t0,2459172.17909,0.00077,0.00077
2842,c,n,t14,0.1073,0.0022,0.0022
2842,c,n,tau,0.0216,0.0022,0.0020
2842,c,n,ar,8.07,0.30,0.30
2842,c,n,delta,0.00867,0.00037,0.00036
2842,c,n,ideg,84.42,0.34,0.35
2842,c,n,k,45.2,5.8,5.4
2842,c,n,a,0.0475,0.0010,0.0011
2842,c,n,rp,1.146,0.051,0.048
2842,c,n,mp,0.370,0.052,0.047
2842,c,n,q,0.000312,0.000041,0.000038
2842,c,n,rhop,0.304,0.065,0.056
2842,c,n,loggp,2.843,0.071,0.074
2842,c,n,b,0.785,0.020,0.022
2842,c,n,tcirc,0.149,0.049,0.038
2842,c,n,fave,1.064,0.087,0.077
2842,c,n,teq,1471,29,27
2842,c,n,safronov,0.0270,0.0038,0.0034
2842,c,n,mstar,1.135,0.077,0.079
2842,c,n,rstar,1.265,0.040,0.037
2842,c,n,logg,4.288,0.038,0.040
2842,c,n,rhostar,0.789,0.093,0.084
2842,c,n,lstar,1.76,0.15,0.13
2842,c,n,teff,5910,100,100
2842,c,n,feh,0.233,0.087,0.090
2842,c,n,initfeh,0.250,0.076,0.076
2842,c,n,age,4.7,3.0,2.3
2842,c,n,eep,396,27,47
2842,c,n,Av,0.21,0.11,0.11
2842,c,n,distance,460.2,2.6,2.6
2842,c,n,u1_B,0.648,0.056,0.056
2842,c,n,u2_B,0.165,0.054,0.054
2842,c,n,u1_R,0.371,0.053,0.053
2842,c,n,u2_R,0.301,0.051,0.051
2842,c,n,u1_TESS,0.287,0.038,0.038
2842,c,n,u2_TESS,0.284,0.036,0.036
2842,c,n,dilute_TESS,-0.005,0.017,0.017
2842,c,n,gamma_PFS,-1.6,4.2,3.7
2842,c,n,jitter_PFS,5.3,9.9,5.3
2842,c,n,f0_TESSs7_TESS_n20190108,1.00040,0.00021,0.00021
2842,c,n,variance_TESSs7_TESS_n20190108,0.00000032,0.00000055,0.00000044
2842,c,n,f0_TESSs33_TESS_n20201218,1.00074,0.00017,0.00017
2842,c,n,variance_TESSs33_TESS_n20201218,-0.00000118,0.00000051,0.00000045
2842,c,n,f0_ElSauce-0m36_R_n20211105,0.99771,0.00036,0.00036
2842,c,n,variance_ElSauce-0m36_R_n20211105,-0.0000010,0.0000016,0.0000013
2842,c,n,f0_ElSauce_B_n20211207,0.99801,0.00031,0.00031
2842,c,n,variance_ElSauce_B_n20211207,0.0000014,0.0000012,0.0000010
2842,e,n,Period,3.5514056,0.0000078,0.0000078
2842,e,n,t0,2459172.17904,0.00086,0.00086
2842,e,n,t14,0.1071,0.0032,0.0031
2842,e,n,tau,0.0214,0.0037,0.0032
2842,e,n,ar,8.08,0.29,0.29
2842,e,n,delta,0.00866,0.00046,0.00044
2842,e,n,ideg,84.43,0.37,0.41
2842,e,n,k,45.7,7.6,7.2
2842,e,n,a,0.0479,0.0010,0.0011
2842,e,n,rp,1.152,0.049,0.047
2842,e,n,mp,0.378,0.065,0.062
2842,e,n,q,0.000313,0.000052,0.000051
2842,e,n,rhop,0.306,0.076,0.066
2842,e,n,loggp,2.849,0.084,0.091
2842,e,n,b,0.783,0.031,0.038
2842,e,n,tcirc,0.137,0.048,0.044
2842,e,n,fave,1.062,0.079,0.073
2842,e,n,teq,1474,26,25
2842,e,n,safronov,0.0271,0.0048,0.0046
2842,e,n,e,0.057,0.082,0.041
2842,e,n,elim,--,0.09,0.24
2842,e,n,mstar,1.159,0.074,0.078
2842,e,n,rstar,1.272,0.035,0.034
2842,e,n,logg,4.292,0.037,0.039
2842,e,n,rhostar,0.792,0.088,0.082
2842,e,n,lstar,1.80,0.13,0.12
2842,e,n,teff,5929,98,95
2842,e,n,feh,0.274,0.084,0.087
2842,e,n,initfeh,0.283,0.074,0.073
2842,e,n,age,4.2,2.8,2.2
2842,e,n,eep,389,31,46
2842,e,n,Av,0.179,0.090,0.089
2842,e,n,distance,460.2,2.7,2.6
2842,e,n,u1_B,0.648,0.055,0.055
2842,e,n,u2_B,0.164,0.053,0.053
2842,e,n,u1_R,0.371,0.053,0.053
2842,e,n,u2_R,0.301,0.051,0.050
2842,e,n,u1_TESS,0.287,0.038,0.038
2842,e,n,u2_TESS,0.285,0.036,0.036
2842,e,n,dilute_TESS,-0.005,0.017,0.017
2842,e,n,gamma_PFS,-2.0,5.7,5.6
2842,e,n,jitter_PFS,8.4,15.0,8.4
2842,e,n,f0_TESSs7_TESS_n20190108,1.00040,0.00021,0.00021
2842,e,n,variance_TESSs7_TESS_n20190108,0.00000032,0.00000055,0.00000044
2842,e,n,f0_TESSs33_TESS_n20201218,1.00074,0.00017,0.00017
2842,e,n,variance_TESSs33_TESS_n20201218,-0.00000117,0.00000051,0.00000045
2842,e,n,f0_ElSauce-0m36_R_n20211105,0.99771,0.00036,0.00036
2842,e,n,variance_ElSauce-0m36_R_n20211105,-0.0000010,0.0000016,0.0000013
2842,e,n,f0_ElSauce_B_n20211207,0.99802,0.00032,0.00031
2842,e,n,variance_ElSauce_B_n20211207,0.0000014,0.0000012,0.0000010
2977,c,n,Period,2.3505614,0.0000025,0.0000025
2977,c,n,t0,2459373.83677,0.00029,0.00029
2977,c,n,t14,0.12225,0.00084,0.00081
2977,c,n,tau,0.01258,0.00039,0.00024
2977,c,n,ar,6.806,0.059,0.090
2977,c,n,delta,0.01265,0.00034,0.00033
2977,c,n,ideg,89.19,0.57,0.82
2977,c,n,k,266,39,38
2977,c,n,a,0.03386,0.00067,0.00050
2977,c,n,rp,1.174,0.031,0.027
2977,c,n,mp,1.68,0.26,0.25
2977,c,n,q,0.00170,0.00025,0.00025
2977,c,n,rhop,1.28,0.21,0.20
2977,c,n,loggp,3.479,0.062,0.069
2977,c,n,b,0.097,0.095,0.067
2977,c,n,tcirc,0.089,0.017,0.016
2977,c,n,fave,1.290,0.091,0.084
2977,c,n,teq,1544,26,26
2977,c,n,safronov,0.103,0.016,0.015
2977,c,n,mstar,0.936,0.057,0.041
2977,c,n,rstar,1.073,0.024,0.020
2977,c,n,logg,4.350,0.012,0.013
2977,c,n,rhostar,1.078,0.028,0.042
2977,c,n,lstar,1.089,0.095,0.083
2977,c,n,teff,5691,94,93
2977,c,n,feh,0.013,0.087,0.085
2977,c,n,initfeh,0.058,0.080,0.078
2977,c,n,age,9.8,2.6,3.0
2977,c,n,eep,408,10,18
2977,c,n,Av,0.30,0.12,0.12
2977,c,n,distance,355.7,9.5,9.0
2977,c,n,u1_R,0.315,0.045,0.045
2977,c,n,u2_R,0.237,0.049,0.049
2977,c,n,dilute_R,0.150,0.014,0.014
2977,c,n,u1_Sloang,0.602,0.055,0.054
2977,c,n,u2_Sloang,0.206,0.053,0.053
2977,c,n,dilute_Sloang,0.0966,0.0096,0.0096
2977,c,n,u1_Sloani,0.318,0.052,0.051
2977,c,n,u2_Sloani,0.270,0.050,0.050
2977,c,n,dilute_Sloani,0.162,0.016,0.016
2977,c,n,u1_TESS,0.320,0.030,0.030
2977,c,n,u2_TESS,0.272,0.029,0.029
2977,c,n,dilute_TESS,0.146,0.024,0.025
2977,c,n,gamma_CHIRON,7839,34,33
2977,c,n,jitter_CHIRON,66,79,37
2977,c,n,f0_TESSs9_TESS_n20190228,1.00003,0.00016,0.00016
2977,c,n,variance_TESSs9_TESS_n20190228,0.00000091,0.00000050,0.00000043
2977,c,n,f0_TESSs36_TESS_n20210307,1.00056,0.00013,0.00013
2977,c,n,variance_TESSs36_TESS_n20210307,0.00000298,0.00000055,0.00000050
2977,c,n,f0_TESSs37_TESS_n20210402,1.00072,0.00011,0.00011
2977,c,n,variance_TESSs37_TESS_n20210402,-0.00000049,0.00000038,0.00000035
2977,c,n,f0_ElSauce_R_n20220108,0.99828,0.00017,0.00017
2977,c,n,variance_ElSauce_R_n20220108,0.00000088,0.00000040,0.00000036
2977,c,n,f0_PEST_Sloang_n20220226,0.99650,0.00034,0.00034
2977,c,n,variance_PEST_Sloang_n20220226,0.0000014,0.0000016,0.0000013
2977,c,n,f0_PEST_Sloani_n20220226,0.99468,0.00047,0.00047
2977,c,n,variance_PEST_Sloani_n20220226,0.0000060,0.0000033,0.0000027
2977,e,n,Period,2.3505614,0.0000025,0.0000026
2977,e,n,t0,2459371.48618,0.00029,0.00029
2977,e,n,t14,0.12254,0.00098,0.00087
2977,e,n,tau,0.01269,0.00071,0.00031
2977,e,n,ar,7.19,0.31,0.30
2977,e,n,delta,0.01268,0.00035,0.00034
2977,e,n,ideg,88.99,0.70,0.90
2977,e,n,k,272,21,18
2977,e,n,a,0.03425,0.00078,0.00072
2977,e,n,rp,1.124,0.047,0.045
2977,e,n,mp,1.74,0.17,0.15
2977,e,n,q,0.00171,0.00013,0.00012
2977,e,n,rhop,1.52,0.27,0.23
2977,e,n,loggp,3.533,0.056,0.056
2977,e,n,b,0.14,0.12,0.09
2977,e,n,tcirc,0.102,0.023,0.021
2977,e,n,fave,1.16,0.12,0.11
2977,e,n,teq,1508,35,35
2977,e,n,safronov,0.109,0.011,0.010
2977,e,n,e,0.105,0.044,0.044
2977,e,n,elim,--,0.13,0.19
2977,e,n,mstar,0.969,0.068,0.060
2977,e,n,rstar,1.025,0.041,0.039
2977,e,n,logg,4.403,0.043,0.041
2977,e,n,rhostar,1.27,0.17,0.15
2977,e,n,lstar,1.01,0.10,0.09
2977,e,n,teff,5720,97,95
2977,e,n,feh,0.033,0.086,0.084
2977,e,n,initfeh,0.057,0.079,0.077
2977,e,n,age,6.6,4.0,3.8
2977,e,n,eep,379,29,38
2977,e,n,Av,0.28,0.12,0.12
2977,e,n,distance,346,11,10
2977,e,n,u1_R,0.314,0.045,0.045
2977,e,n,u2_R,0.239,0.048,0.049
2977,e,n,dilute_R,0.151,0.014,0.014
2977,e,n,u1_Sloang,0.598,0.054,0.054
2977,e,n,u2_Sloang,0.209,0.053,0.053
2977,e,n,dilute_Sloang,0.0966,0.0096,0.0096
2977,e,n,u1_Sloani,0.315,0.051,0.052
2977,e,n,u2_Sloani,0.270,0.050,0.050
2977,e,n,dilute_Sloani,0.162,0.016,0.016
2977,e,n,u1_TESS,0.310,0.030,0.030
2977,e,n,u2_TESS,0.274,0.029,0.029
2977,e,n,dilute_TESS,0.146,0.024,0.025
2977,e,n,gamma_CHIRON,7852,19,19
2977,e,n,jitter_CHIRON,16,43,17
2977,e,n,f0_TESSs9_TESS_n20190228,1.00003,0.00016,0.00016
2977,e,n,variance_TESSs9_TESS_n20190228,0.00000091,0.00000049,0.00000043
2977,e,n,f0_TESSs36_TESS_n20210307,1.00056,0.00013,0.00013
2977,e,n,variance_TESSs36_TESS_n20210307,0.00000298,0.00000054,0.00000050
2977,e,n,f0_TESSs37_TESS_n20210402,1.00072,0.00011,0.00012
2977,e,n,variance_TESSs37_TESS_n20210402,-0.00000049,0.00000038,0.00000035
2977,e,n,f0_ElSauce_R_n20220108,0.99829,0.00017,0.00017
2977,e,n,variance_ElSauce_R_n20220108,0.00000088,0.00000040,0.00000036
2977,e,n,f0_PEST_Sloang_n20220226,0.99650,0.00034,0.00034
2977,e,n,variance_PEST_Sloang_n20220226,0.0000013,0.0000016,0.0000013
2977,e,n,f0_PEST_Sloani_n20220226,0.99468,0.00047,0.00047
2977,e,n,variance_PEST_Sloani_n20220226,0.0000060,0.0000033,0.0000027
3023,c,n,Period,3.9014971,0.0000031,0.0000031
3023,c,n,t0,2459071.19220,0.00030,0.00030
3023,c,n,t14,0.2067,0.0010,0.0009
3023,c,n,tau,0.01750,0.00082,0.00031
3023,c,n,ar,6.53,0.06,0.13
3023,c,n,delta,0.00815,0.00012,0.00012
3023,c,n,ideg,88.9,0.8,1.0
3023,c,n,k,74,11,11
3023,c,n,a,0.0505,0.0015,0.0009
3023,c,n,rp,1.466,0.043,0.032
3023,c,n,mp,0.62,0.10,0.09
3023,c,n,q,0.000527,0.000079,0.000077
3023,c,n,rhop,0.245,0.039,0.038
3023,c,n,loggp,2.856,0.062,0.070
3023,c,n,b,0.13,0.11,0.09
3023,c,n,tcirc,0.111,0.019,0.020
3023,c,n,fave,1.475,0.092,0.089
3023,c,n,teq,1596,24,25
3023,c,n,safronov,0.0379,0.0057,0.0056
3023,c,n,mstar,1.12,0.11,0.06
3023,c,n,rstar,1.668,0.046,0.033
3023,c,n,logg,4.048,0.017,0.021
3023,c,n,rhostar,0.346,0.009,0.020
3023,c,n,lstar,2.78,0.22,0.21
3023,c,n,teff,5760,85,88
3023,c,n,feh,0.085,0.084,0.083
3023,c,n,initfeh,0.132,0.073,0.075
3023,c,n,age,7.0,1.7,2.2
3023,c,n,eep,449.7,5.4,28.0
3023,c,n,Av,0.61,0.10,0.11
3023,c,n,distance,392.8,1.4,1.4
3023,c,n,u1_R,0.342,0.045,0.045
3023,c,n,u2_R,0.275,0.048,0.048
3023,c,n,u1_Sloani,0.290,0.050,0.050
3023,c,n,u2_Sloani,0.270,0.050,0.050
3023,c,n,u1_TESS,0.288,0.024,0.024
3023,c,n,u2_TESS,0.272,0.025,0.025
3023,c,n,dilute_TESS,0.003,0.010,0.010
3023,c,n,gamma_PFS,-43.1,8.1,8.3
3023,c,n,jitter_PFS,17.7,18.0,7.7
3023,c,n,f0_TESSs10_TESS_n20190328,1.000055,0.000055,0.000055
3023,c,n,variance_TESSs10_TESS_n20190328,0.000000041,0.000000052,0.000000045
3023,c,n,f0_TESSs12_TESS_n20190523,1.000256,0.000064,0.000064
3023,c,n,variance_TESSs12_TESS_n20190523,0.000000136,0.000000073,0.000000063
3023,c,n,f0_TESSs37_TESS_n20210402,1.00152,0.00012,0.00012
3023,c,n,variance_TESSs37_TESS_n20210402,0.00000332,0.00000042,0.00000039
3023,c,n,f0_TESSs38_TESS_n20210429,1.000079,0.000051,0.000051
3023,c,n,variance_TESSs38_TESS_n20210429,0.000000083,0.000000078,0.000000072
3023,c,n,f0_Brierfield036m_Sloani_n20210625,0.99758,0.00025,0.00025
3023,c,n,variance_Brierfield036m_Sloani_n20210625,-0.00000058,0.00000081,0.00000064
3023,c,n,f0_ElSauce_R_n20220126,0.99789,0.00015,0.00015
3023,c,n,variance_ElSauce_R_n20220126,0.00000523,0.00000056,0.00000051
3023,e,n,Period,3.9014971,0.0000031,0.0000031
3023,e,n,t0,2459071.19222,0.00031,0.00031
3023,e,n,t14,0.2066,0.0010,0.0009
3023,e,n,tau,0.01743,0.00073,0.00026
3023,e,n,ar,6.41,0.22,0.23
3023,e,n,delta,0.00814,0.00012,0.00011
3023,e,n,ideg,89.0,0.7,1.0
3023,e,n,k,73.2,9.2,9.1
3023,e,n,a,0.0502,0.0016,0.0011
3023,e,n,rp,1.484,0.043,0.040
3023,e,n,mp,0.605,0.092,0.080
3023,e,n,q,0.000520,0.000065,0.000068
3023,e,n,rhop,0.229,0.043,0.037
3023,e,n,loggp,2.832,0.068,0.068
3023,e,n,b,0.11,0.11,0.08
3023,e,n,tcirc,0.092,0.028,0.026
3023,e,n,fave,1.49,0.11,0.11
3023,e,n,teq,1603,29,29
3023,e,n,safronov,0.0368,0.0050,0.0047
3023,e,n,e,0.068,0.065,0.047
3023,e,n,elim,--,0.097,0.21
3023,e,n,mstar,1.11,0.11,0.07
3023,e,n,rstar,1.689,0.048,0.044
3023,e,n,logg,4.029,0.041,0.037
3023,e,n,rhostar,0.327,0.034,0.033
3023,e,n,lstar,2.80,0.21,0.21
3023,e,n,teff,5741,93,96
3023,e,n,feh,0.074,0.088,0.087
3023,e,n,initfeh,0.118,0.081,0.085
3023,e,n,age,7.4,1.9,2.5
3023,e,n,eep,452.6,4.7,31.0
3023,e,n,Av,0.62,0.10,0.11
3023,e,n,distance,392.9,1.4,1.4
3023,e,n,u1_R,0.344,0.045,0.046
3023,e,n,u2_R,0.273,0.049,0.049
3023,e,n,u1_Sloani,0.290,0.050,0.050
3023,e,n,u2_Sloani,0.267,0.049,0.050
3023,e,n,u1_TESS,0.290,0.025,0.024
3023,e,n,u2_TESS,0.271,0.025,0.025
3023,e,n,dilute_TESS,0.003,0.010,0.010
3023,e,n,gamma_PFS,-39.8,7.1,8.1
3023,e,n,jitter_PFS,15,18,8
3023,e,n,f0_TESSs10_TESS_n20190328,1.000055,0.000055,0.000055
3023,e,n,variance_TESSs10_TESS_n20190328,0.000000040,0.000000052,0.000000045
3023,e,n,f0_TESSs12_TESS_n20190523,1.000256,0.000063,0.000063
3023,e,n,variance_TESSs12_TESS_n20190523,0.000000138,0.000000072,0.000000064
3023,e,n,f0_TESSs37_TESS_n20210402,1.00153,0.00012,0.00012
3023,e,n,variance_TESSs37_TESS_n20210402,0.00000332,0.00000043,0.00000039
3023,e,n,f0_TESSs38_TESS_n20210429,1.000080,0.000050,0.000050
3023,e,n,variance_TESSs38_TESS_n20210429,0.000000081,0.000000077,0.000000072
3023,e,n,f0_Brierfield036m_Sloani_n20210625,0.99758,0.00025,0.00025
3023,e,n,variance_Brierfield036m_Sloani_n20210625,-0.00000057,0.00000083,0.00000065
3023,e,n,f0_ElSauce_R_n20220126,0.99789,0.00015,0.00015
3023,e,n,variance_ElSauce_R_n20220126,0.00000523,0.00000056,0.00000051
3364,c,n,Period,5.8768918,0.0000069,0.0000069
3364,c,n,t0,2459090.99481,0.00040,0.00041
3364,c,n,t14,0.1936,0.0013,0.0013
3364,c,n,tau,0.0149,0.0011,0.0007
3364,c,n,ar,10.24,0.20,0.32
3364,c,n,delta,0.00624,0.00024,0.00022
3364,c,n,ideg,88.79,0.75,0.68
3364,c,n,k,168,10,10
3364,c,n,a,0.0675,0.0011,0.0016
3364,c,n,rp,1.091,0.038,0.032
3364,c,n,mp,1.67,0.12,0.13
3364,c,n,q,0.001354,0.000089,0.000085
3364,c,n,rhop,1.60,0.19,0.20
3364,c,n,loggp,3.542,0.039,0.046
3364,c,n,b,0.22,0.11,0.13
3364,c,n,tcirc,8.0,1.4,1.5
3364,c,n,fave,0.579,0.042,0.037
3364,c,n,teq,1264,22,21
3364,c,n,safronov,0.175,0.012,0.012
3364,c,n,mstar,1.186,0.059,0.083
3364,c,n,rstar,1.419,0.036,0.030
3364,c,n,logg,4.209,0.020,0.033
3364,c,n,rhostar,0.587,0.035,0.053
3364,c,n,lstar,1.93,0.16,0.14
3364,c,n,teff,5706,95,91
3364,c,n,feh,0.387,0.072,0.081
3364,c,n,initfeh,0.392,0.062,0.071
3364,c,n,age,5.4,2.4,1.5
3364,c,n,eep,414,21,25
3364,c,n,Av,0.22,0.11,0.11
3364,c,n,distance,275.60,0.99,0.98
3364,c,n,u1_R,0.376,0.049,0.050
3364,c,n,u2_R,0.250,0.050,0.050
3364,c,n,u1_TESS,0.335,0.029,0.029
3364,c,n,u2_TESS,0.275,0.029,0.029
3364,c,n,dilute_TESS,-0.024,0.034,0.035
3364,c,n,gamma_PFS,-90.5,6.4,6.3
3364,c,n,jitter_PFS,13.3,13.0,5.4
3364,c,n,f0_TESSs9_TESS_n20190301,1.000094,0.000058,0.000059
3364,c,n,variance_TESSs9_TESS_n20190301,-0.000000001,0.000000045,0.000000038
3364,c,n,f0_TESSs35_TESS_n20210210,0.999650,0.000080,0.000080
3364,c,n,variance_TESSs35_TESS_n20210210,0.00000049,0.00000014,0.00000012
3364,c,n,f0_TESSs36_TESS_n20210308,1.000010,0.000058,0.000058
3364,c,n,variance_TESSs36_TESS_n20210308,0.000000002,0.000000074,0.000000066
3364,c,n,f0_Hwd_R_n20211212,0.99909,0.00030,0.00029
3364,c,n,variance_Hwd_R_n20211212,0.00000427,0.00000080,0.00000068
3364,e,n,Period,5.8768919,0.0000070,0.0000069
3364,e,n,t0,2459090.99480,0.00041,0.00041
3364,e,n,t14,0.1938,0.0015,0.0013
3364,e,n,tau,0.0150,0.0014,0.0008
3364,e,n,ar,10.21,0.28,0.33
3364,e,n,delta,0.00625,0.00024,0.00023
3364,e,n,ideg,88.68,0.82,0.70
3364,e,n,k,168.1,9.7,9.4
3364,e,n,a,0.0675,0.0012,0.0017
3364,e,n,rp,1.093,0.039,0.035
3364,e,n,mp,1.67,0.12,0.13
3364,e,n,q,0.001349,0.000089,0.000080
3364,e,n,rhop,1.59,0.21,0.21
3364,e,n,loggp,3.540,0.041,0.050
3364,e,n,b,0.24,0.12,0.15
3364,e,n,tcirc,7.7,1.6,1.6
3364,e,n,fave,0.579,0.043,0.038
3364,e,n,teq,1264,23,21
3364,e,n,safronov,0.174,0.012,0.012
3364,e,n,e,0.027,0.024,0.017
3364,e,n,elim,--,0.036,0.087
3364,e,n,mstar,1.185,0.062,0.088
3364,e,n,rstar,1.420,0.039,0.035
3364,e,n,logg,4.206,0.028,0.035
3364,e,n,rhostar,0.582,0.049,0.055
3364,e,n,lstar,1.93,0.16,0.14
3364,e,n,teff,5707,97,93
3364,e,n,feh,0.386,0.072,0.082
3364,e,n,initfeh,0.392,0.063,0.071
3364,e,n,age,5.5,2.6,1.7
3364,e,n,eep,415,23,28
3364,e,n,Av,0.22,0.11,0.11
3364,e,n,distance,275.61,0.99,0.99
3364,e,n,u1_R,0.380,0.050,0.050
3364,e,n,u2_R,0.250,0.050,0.050
3364,e,n,u1_TESS,0.334,0.029,0.029
3364,e,n,u2_TESS,0.280,0.030,0.030
3364,e,n,dilute_TESS,-0.024,0.034,0.034
3364,e,n,gamma_PFS,-91.8,6.8,5.6
3364,e,n,jitter_PFS,12.0,20.0,7.1
3364,e,n,f0_TESSs9_TESS_n20190301,1.000095,0.000059,0.000059
3364,e,n,variance_TESSs9_TESS_n20190301,-0.000000001,0.000000045,0.000000038
3364,e,n,f0_TESSs35_TESS_n20210210,0.999648,0.000081,0.000081
3364,e,n,variance_TESSs35_TESS_n20210210,0.00000049,0.00000014,0.00000012
3364,e,n,f0_TESSs36_TESS_n20210308,1.000010,0.000058,0.000058
3364,e,n,variance_TESSs36_TESS_n20210308,0.000000003,0.000000073,0.000000066
3364,e,n,f0_Hwd_R_n20211212,0.99909,0.00030,0.00029
3364,e,n,variance_Hwd_R_n20211212,0.00000427,0.00000080,0.00000068
3688,c,n,Period,3.246075,0.000012,0.000012
3688,c,n,t0,2459108.0507,0.0014,0.0014
3688,c,n,t14,0.1451,0.0038,0.0037
3688,c,n,tau,0.0132,0.0012,0.0008
3688,c,n,ar,7.53,0.23,0.25
3688,c,n,delta,0.00850,0.00043,0.00042
3688,c,n,ideg,87.9,1.2,1.0
3688,c,n,k,119,11,13
3688,c,n,a,0.04560,0.00089,0.00098
3688,c,n,rp,1.167,0.048,0.044
3688,c,n,mp,0.98,0.10,0.11
3688,c,n,q,0.000786,0.000076,0.000084
3688,c,n,rhop,0.76,0.13,0.12
3688,c,n,loggp,3.251,0.056,0.064
3688,c,n,b,0.27,0.13,0.16
3688,c,n,tcirc,0.255,0.065,0.056
3688,c,n,fave,1.258,0.098,0.090
3688,c,n,teq,1534,29,28
3688,c,n,safronov,0.0640,0.0067,0.0072
3688,c,n,mstar,1.199,0.072,0.076
3688,c,n,rstar,1.302,0.038,0.035
3688,c,n,logg,4.288,0.031,0.035
3688,c,n,rhostar,0.767,0.073,0.074
3688,c,n,lstar,1.92,0.16,0.15
3688,c,n,teff,5950,100,100
3688,c,n,feh,0.262,0.085,0.086
3688,c,n,initfeh,0.277,0.073,0.070
3688,c,n,age,3.3,2.2,1.7
3688,c,n,eep,374,38,37
3688,c,n,Av,0.52,0.11,0.11
3688,c,n,distance,400.9,1.8,1.8
3688,c,n,u1_Sloani,0.280,0.052,0.052
3688,c,n,u2_Sloani,0.286,0.050,0.051
3688,c,n,u1_TESS,0.279,0.052,0.051
3688,c,n,u2_TESS,0.285,0.051,0.051
3688,c,n,dilute_TESS,0.010,0.031,0.031
3688,c,n,gamma_NEID,-146.3,9.6,8.8
3688,c,n,jitter_NEID,18,17,10
3688,c,n,f0_TESSs18_TESS_n20191103,1.00209,0.00028,0.00028
3688,c,n,variance_TESSs18_TESS_n20191103,-0.00000303,0.00000093,0.00000077
3688,c,n,f0_KeplerCam_Sloani_n20211201,0.997071,0.000093,0.000093
3688,c,n,variance_KeplerCam_Sloani_n20211201,0.00000401,0.00000033,0.00000030
3688,e,n,Period,3.246079,0.000012,0.000012
3688,e,n,t0,2459130.7737,0.0014,0.0014
3688,e,n,t14,0.1425,0.0042,0.0043
3688,e,n,tau,0.0125,0.0010,0.0006
3688,e,n,ar,7.33,0.26,0.26
3688,e,n,delta,0.00846,0.00042,0.00040
3688,e,n,ideg,88.5,1.0,1.2
3688,e,n,k,120.6,9.6,11.0
3688,e,n,a,0.0452,0.0009,0.0011
3688,e,n,rp,1.186,0.047,0.045
3688,e,n,mp,0.969,0.095,0.097
3688,e,n,q,0.000795,0.000066,0.000073
3688,e,n,rhop,0.72,0.12,0.11
3688,e,n,loggp,3.231,0.055,0.058
3688,e,n,b,0.17,0.15,0.12
3688,e,n,tcirc,0.208,0.063,0.054
3688,e,n,fave,1.29,0.10,0.09
3688,e,n,teq,1547,30,29
3688,e,n,safronov,0.0632,0.0060,0.0061
3688,e,n,e,0.077,0.048,0.044
3688,e,n,elim,--,0.099,0.17
3688,e,n,mstar,1.171,0.075,0.082
3688,e,n,rstar,1.325,0.040,0.038
3688,e,n,logg,4.261,0.036,0.039
3688,e,n,rhostar,0.707,0.079,0.073
3688,e,n,lstar,1.95,0.17,0.15
3688,e,n,teff,5920,100,100
3688,e,n,feh,0.248,0.085,0.087
3688,e,n,initfeh,0.271,0.073,0.073
3688,e,n,age,4.4,2.6,2.0
3688,e,n,eep,397,29,47
3688,e,n,Av,0.54,0.11,0.11
3688,e,n,distance,401.0,1.8,1.8
3688,e,n,u1_Sloani,0.284,0.052,0.052
3688,e,n,u2_Sloani,0.284,0.051,0.050
3688,e,n,u1_TESS,0.278,0.052,0.051
3688,e,n,u2_TESS,0.280,0.050,0.050
3688,e,n,dilute_TESS,0.009,0.031,0.031
3688,e,n,gamma_NEID,-147.3,8.8,7.7
3688,e,n,jitter_NEID,13,18,14
3688,e,n,f0_TESSs18_TESS_n20191103,1.00205,0.00028,0.00028
3688,e,n,variance_TESSs18_TESS_n20191103,-0.00000302,0.00000094,0.00000078
3688,e,n,f0_KeplerCam_Sloani_n20211201,0.997072,0.000093,0.000093
3688,e,n,variance_KeplerCam_Sloani_n20211201,0.00000401,0.00000033,0.00000031
3807,c,n,Period,2.8989727,0.0000038,0.0000039
3807,c,n,t0,2459218.13454,0.00055,0.00055
3807,c,n,t14,0.0742,0.0019,0.0019
3807,c,n,tau,0.03710,0.00095,0.00094
3807,c,n,ar,6.14,0.19,0.18
3807,c,y,delta,0.0150,--,0.0136
3807,c,y,ideg,79.96,80.81,--
3807,c,n,k,130,18,16
3807,c,n,a,0.0421,0.0007,0.0011
3807,c,y,rp,2.00,--,1.65
3807,c,n,mp,1.04,0.15,0.14
3807,c,n,q,0.00085,0.00012,0.00011
3807,c,y,rhop,0.065,0.289,--
3807,c,y,loggp,1.72,2.98,--
3807,c,y,b,1.03,--,1.00
3807,c,y,tcirc,0.0032,0.0293,--
3807,c,n,fave,1.67,0.10,0.10
3807,c,n,teq,1646,25,24
3807,c,y,safronov,0.0293,0.0459,--
3807,c,y,p_0,0.139,--,0.117
3807,c,y,cosi_0,0.17,--,0.16
3807,c,n,mstar,1.181,0.064,0.092
3807,c,n,rstar,1.468,0.037,0.037
3807,c,n,logg,4.174,0.031,0.035
3807,c,n,rhostar,0.521,0.050,0.045
3807,c,n,lstar,2.15,0.14,0.11
3807,c,n,teff,5772,84,80
3807,c,n,feh,0.278,0.084,0.081
3807,c,n,initfeh,0.301,0.074,0.070
3807,c,n,age,5.6,2.7,1.5
3807,c,n,eep,420,22,25
3807,c,n,Av,0.119,0.084,0.075
3807,c,n,distance,429.0,2.0,2.0
3807,c,n,u1_B,0.681,0.042,0.042
3807,c,n,u2_B,0.125,0.039,0.039
3807,c,n,u1_R,0.382,0.051,0.051
3807,c,n,u2_R,0.280,0.050,0.050
3807,c,n,u1_Sloani,0.320,0.051,0.051
3807,c,n,u2_Sloani,0.282,0.050,0.049
3807,c,n,u1_Sloanr,0.413,0.050,0.051
3807,c,n,u2_Sloanr,0.277,0.049,0.049
3807,c,n,u1_TESS,0.250,0.050,0.050
3807,c,n,u2_TESS,0.273,0.050,0.049
3807,c,n,u1_z,0.315,0.032,0.032
3807,c,n,u2_z,0.280,0.030,0.030
3807,c,n,dilute_z,0.178,0.066,0.075
3807,c,n,gamma_NEID,-28660,13,13
3807,c,n,jitter_NEID,25,30,13
3807,c,n,f0_TESSs14_TESS_n20190718,1.000043,0.000068,0.000067
3807,c,n,variance_TESSs14_TESS_n20190718,-0.000000380,0.000000069,0.000000058
3807,c,n,f0_TESSs20_TESS_n20191225,1.000020,0.000067,0.000067
3807,c,n,variance_TESSs20_TESS_n20191225,-0.000000151,0.000000068,0.000000057
3807,c,n,f0_GMU_R_n20211123,0.99501,0.00021,0.00021
3807,c,n,variance_GMU_R_n20211123,0.0000052,0.0000011,0.0000010
3807,c,n,f0_Acton-Sky-Portal-036m_Sloanr_n20211124,0.99417,0.00024,0.00023
3807,c,n,variance_Acton-Sky-Portal-036m_Sloanr_n20211124,0.0000142,0.0000015,0.0000014
3807,c,n,f0_TESSs47_TESS_n20220101,1.000222,0.000085,0.000085
3807,c,n,variance_TESSs47_TESS_n20220101,-0.00000058,0.00000029,0.00000027
3807,c,n,f0_KeplerCam_B_n20220216,0.99527,0.00035,0.00035
3807,c,n,variance_KeplerCam_B_n20220216,0.0000078,0.0000023,0.0000020
3807,c,n,f0_KeplerCam_Sloani_n20220216,0.99527,0.00035,0.00035
3807,c,n,variance_KeplerCam_Sloani_n20220216,0.0000140,0.0000022,0.0000019
3807,c,n,f0_KeplerCam_B_n20220323,0.99699,0.00022,0.00022
3807,c,n,variance_KeplerCam_B_n20220323,0.00000147,0.00000073,0.00000062
3807,c,n,f0_KeplerCam_z_n20220323,0.99759,0.00027,0.00027
3807,c,n,variance_KeplerCam_z_n20220323,0.0000036,0.0000010,0.0000009
3807,e,n,Period,2.8989725,0.0000038,0.0000038
3807,e,n,t0,2459238.4275,0.0016,0.0015
3807,e,n,t14,0.0738,0.0021,0.0021
3807,e,n,tau,0.0369,0.0010,0.0011
3807,e,n,ar,6.12,0.18,0.20
3807,e,y,delta,0.00708,--,0.00766
3807,e,y,ideg,80.10,80.70,--
3807,e,n,k,136,30,21
3807,e,n,a,0.0423,0.0007,0.0012
3807,e,y,rp,1.19,--,1.26
3807,e,n,mp,1.11,0.24,0.18
3807,e,n,q,0.00089,0.00020,0.00014
3807,e,y,rhop,0.080,0.758,--
3807,e,y,loggp,1.65,3.28,--
3807,e,y,b,0.986,--,0.951
3807,e,y,tcirc,0.004,0.099,--
3807,e,n,fave,1.67,0.10,0.09
3807,e,n,teq,1651,25,23
3807,e,y,safronov,0.0314,0.0697,--
3807,e,n,e,0.066,0.072,0.046
3807,e,n,elim,--,0.098,0.2
3807,e,y,p_0,0.0869,--,0.0875
3807,e,y,cosi_0,0.172,--,0.162
3807,e,n,mstar,1.202,0.063,0.096
3807,e,n,rstar,1.483,0.038,0.037
3807,e,n,logg,4.174,0.031,0.037
3807,e,n,rhostar,0.516,0.048,0.048
3807,e,n,lstar,2.20,0.13,0.11
3807,e,n,teff,5776,86,81
3807,e,n,feh,0.322,0.081,0.080
3807,e,n,initfeh,0.338,0.071,0.071
3807,e,n,age,5.3,2.7,1.5
3807,e,n,eep,415,26,26
3807,e,n,Av,0.097,0.078,0.063
3807,e,n,distance,429.0,2.0,2.0
3807,e,n,u1_B,0.686,0.041,0.042
3807,e,n,u2_B,0.120,0.040,0.040
3807,e,n,u1_R,0.383,0.053,0.051
3807,e,n,u2_R,0.277,0.050,0.049
3807,e,n,u1_Sloani,0.321,0.050,0.051
3807,e,n,u2_Sloani,0.282,0.050,0.048
3807,e,n,u1_Sloanr,0.416,0.051,0.052
3807,e,n,u2_Sloanr,0.277,0.050,0.052
3807,e,n,u1_TESS,0.249,0.051,0.051
3807,e,n,u2_TESS,0.270,0.050,0.050
3807,e,n,u1_z,0.315,0.032,0.031
3807,e,n,u2_z,0.278,0.029,0.029
3807,e,n,dilute_z,0.179,0.069,0.076
3807,e,n,gamma_NEID,-28657,19,16
3807,e,n,jitter_NEID,28,32,16
3807,e,n,f0_TESSs14_TESS_n20190718,1.000044,0.000069,0.000069
3807,e,n,variance_TESSs14_TESS_n20190718,-0.000000380,0.000000069,0.000000059
3807,e,n,f0_TESSs20_TESS_n20191225,1.000020,0.000069,0.000069
3807,e,n,variance_TESSs20_TESS_n20191225,-0.000000151,0.000000067,0.000000058
3807,e,n,f0_GMU_R_n20211123,0.99501,0.00021,0.00021
3807,e,n,variance_GMU_R_n20211123,0.0000052,0.0000011,0.0000010
3807,e,n,f0_Acton-Sky-Portal-036m_Sloanr_n20211124,0.99416,0.00024,0.00024
3807,e,n,variance_Acton-Sky-Portal-036m_Sloanr_n20211124,0.0000142,0.0000015,0.0000014
3807,e,n,f0_TESSs47_TESS_n20220101,1.000221,0.000083,0.000086
3807,e,n,variance_TESSs47_TESS_n20220101,-0.00000057,0.00000029,0.00000027
3807,e,n,f0_KeplerCam_B_n20220216,0.99527,0.00036,0.00035
3807,e,n,variance_KeplerCam_B_n20220216,0.0000079,0.0000023,0.0000020
3807,e,n,f0_KeplerCam_Sloani_n20220216,0.99526,0.00035,0.00036
3807,e,n,variance_KeplerCam_Sloani_n20220216,0.0000141,0.0000022,0.0000020
3807,e,n,f0_KeplerCam_B_n20220323,0.99699,0.00022,0.00023
3807,e,n,variance_KeplerCam_B_n20220323,0.00000146,0.00000072,0.00000061
3807,e,n,f0_KeplerCam_z_n20220323,0.99758,0.00027,0.00027
3807,e,n,variance_KeplerCam_z_n20220323,0.0000036,0.0000011,0.0000009
3819,c,n,Period,3.2443141,0.0000055,0.0000055
3819,c,n,t0,2459502.74370,0.00038,0.00038
3819,c,n,t14,0.1158,0.0015,0.0014
3819,c,n,tau,0.0220,0.0015,0.0014
3819,c,n,ar,6.43,0.17,0.17
3819,c,n,delta,0.00613,0.00013,0.00013
3819,c,n,ideg,82.79,0.30,0.31
3819,c,n,k,131,20,23
3819,c,n,a,0.04611,0.00069,0.00096
3819,c,n,rp,1.172,0.036,0.035
3819,c,n,mp,1.11,0.18,0.20
3819,c,n,q,0.00086,0.00014,0.00015
3819,c,n,rhop,0.85,0.17,0.17
3819,c,n,loggp,3.302,0.072,0.087
3819,c,n,b,0.808,0.012,0.013
3819,c,n,tcirc,0.287,0.075,0.067
3819,c,n,fave,1.614,0.083,0.075
3819,c,n,teq,1633,21,19
3819,c,n,safronov,0.071,0.011,0.012
3819,c,n,mstar,1.242,0.057,0.076
3819,c,n,rstar,1.538,0.037,0.037
3819,c,n,logg,4.156,0.027,0.029
3819,c,n,rhostar,0.478,0.040,0.038
3819,c,n,lstar,2.51,0.11,0.11
3819,c,n,teff,5859,72,71
3819,c,n,feh,0.273,0.084,0.082
3819,c,n,initfeh,0.297,0.077,0.072
3819,c,n,age,4.5,1.6,1.1
3819,c,n,eep,408,22,27
3819,c,n,Av,0.077,0.046,0.049
3819,c,n,distance,562.1,5.0,4.9
3819,c,n,u1_R,0.384,0.053,0.052
3819,c,n,u2_R,0.299,0.050,0.051
3819,c,n,u1_Sloani,0.314,0.049,0.049
3819,c,n,u2_Sloani,0.298,0.049,0.048
3819,c,n,u1_TESS,0.294,0.025,0.025
3819,c,n,u2_TESS,0.279,0.023,0.023
3819,c,n,dilute_TESS,0.00000,0.00042,0.00043
3819,c,n,gamma_NEID,30839,16,17
3819,c,n,jitter_NEID,33,36,16
3819,c,n,f0_TESSs20_TESS_n20191225,1.00019,0.00010,0.00010
3819,c,n,variance_TESSs20_TESS_n20191225,-0.00000018,0.00000014,0.00000012
3819,c,n,f0_TESSs44_TESS_n20211012,1.000099,0.000092,0.000093
3819,c,n,variance_TESSs44_TESS_n20211012,-0.00000144,0.00000039,0.00000037
3819,c,n,f0_TESSs45_TESS_n20211107,1.00030,0.00010,0.00010
3819,c,n,variance_TESSs45_TESS_n20211107,-0.00000093,0.00000046,0.00000044
3819,c,n,f0_TESSs46_TESS_n20211204,1.000084,0.000078,0.000080
3819,c,n,variance_TESSs46_TESS_n20211204,-0.00000139,0.00000031,0.00000030
3819,c,n,f0_TESSs47_TESS_n20211231,0.999938,0.000087,0.000088
3819,c,n,variance_TESSs47_TESS_n20211231,-0.00000087,0.00000040,0.00000038
3819,c,n,f0_GMU_R_n20220211,0.99566,0.00028,0.00028
3819,c,n,variance_GMU_R_n20220211,0.0000009,0.0000015,0.0000013
3819,c,n,f0_KeplerCam_Sloani_n20220418,0.99993,0.00014,0.00014
3819,c,n,variance_KeplerCam_Sloani_n20220418,0.00000076,0.00000028,0.00000025
3819,e,n,Period,3.2443141,0.0000054,0.0000054
3819,e,n,t0,2459493.01077,0.00078,0.00066
3819,e,n,t14,0.1154,0.0017,0.0018
3819,e,n,tau,0.0215,0.0019,0.0020
3819,e,n,ar,6.39,0.20,0.21
3819,e,n,delta,0.00610,0.00015,0.00015
3819,e,n,ideg,82.63,0.42,0.54
3819,e,n,k,129,21,22
3819,e,n,a,0.0463,0.0007,0.0011
3819,e,n,rp,1.182,0.036,0.035
3819,e,n,mp,1.10,0.19,0.19
3819,e,n,q,0.00084,0.00013,0.00014
3819,e,n,rhop,0.82,0.17,0.16
3819,e,n,loggp,3.289,0.075,0.090
3819,e,n,b,0.803,0.016,0.020
3819,e,n,tcirc,0.251,0.076,0.080
3819,e,n,fave,1.636,0.089,0.083
3819,e,n,teq,1642,22,20
3819,e,n,safronov,0.069,0.011,0.012
3819,e,n,e,0.061,0.078,0.043
3819,e,n,elim,--,0.093,0.23
3819,e,n,mstar,1.257,0.059,0.086
3819,e,n,rstar,1.555,0.040,0.039
3819,e,n,logg,4.152,0.030,0.035
3819,e,n,rhostar,0.469,0.044,0.044
3819,e,n,lstar,2.59,0.11,0.11
3819,e,n,teff,5873,74,73
3819,e,n,feh,0.311,0.085,0.085
3819,e,n,initfeh,0.330,0.077,0.078
3819,e,n,age,4.3,1.8,1.2
3819,e,n,eep,405,26,31
3819,e,n,Av,0.084,0.043,0.051
3819,e,n,distance,562.2,5.1,4.9
3819,e,n,u1_R,0.385,0.053,0.052
3819,e,n,u2_R,0.300,0.050,0.050
3819,e,n,u1_Sloani,0.316,0.050,0.049
3819,e,n,u2_Sloani,0.301,0.048,0.048
3819,e,n,u1_TESS,0.294,0.025,0.025
3819,e,n,u2_TESS,0.280,0.023,0.023
3819,e,n,dilute_TESS,0.00000,0.00043,0.00043
3819,e,n,gamma_NEID,30837,18,21
3819,e,n,jitter_NEID,33,27,15
3819,e,n,f0_TESSs20_TESS_n20191225,1.00020,0.00010,0.00010
3819,e,n,variance_TESSs20_TESS_n20191225,-0.00000018,0.00000014,0.00000012
3819,e,n,f0_TESSs44_TESS_n20211012,1.000099,0.000092,0.000092
3819,e,n,variance_TESSs44_TESS_n20211012,-0.00000143,0.00000038,0.00000037
3819,e,n,f0_TESSs45_TESS_n20211107,1.00030,0.00010,0.00010
3819,e,n,variance_TESSs45_TESS_n20211107,-0.00000093,0.00000046,0.00000044
3819,e,n,f0_TESSs46_TESS_n20211204,1.000081,0.000078,0.000079
3819,e,n,variance_TESSs46_TESS_n20211204,-0.00000139,0.00000032,0.00000030
3819,e,n,f0_TESSs47_TESS_n20211231,0.999934,0.000087,0.000087
3819,e,n,variance_TESSs47_TESS_n20211231,-0.00000087,0.00000040,0.00000038
3819,e,n,f0_GMU_R_n20220211,0.99566,0.00028,0.00028
3819,e,n,variance_GMU_R_n20220211,0.0000009,0.0000015,0.0000013
3819,e,n,f0_KeplerCam_Sloani_n20220418,0.99992,0.00014,0.00014
3819,e,n,variance_KeplerCam_Sloani_n20220418,0.00000076,0.00000028,0.00000025
3912,c,n,Period,3.4936264,0.0000038,0.0000038
3912,c,n,t0,2459442.81871,0.00037,0.00036
3912,c,n,t14,0.1482,0.0014,0.0014
3912,c,n,tau,0.0176,0.0015,0.0014
3912,c,n,ar,7.16,0.25,0.24
3912,c,n,delta,0.00885,0.00019,0.00019
3912,c,n,ideg,85.64,0.55,0.52
3912,c,n,k,51.2,8.5,8.4
3912,c,n,a,0.0463,0.0012,0.0010
3912,c,n,rp,1.274,0.041,0.040
3912,c,n,mp,0.406,0.071,0.068
3912,c,n,q,0.000356,0.000060,0.000059
3912,c,n,rhop,0.243,0.053,0.047
3912,c,n,loggp,2.792,0.078,0.087
3912,c,n,b,0.544,0.045,0.052
3912,c,n,tcirc,0.088,0.026,0.021
3912,c,n,fave,1.187,0.065,0.063
3912,c,n,teq,1512,20,20
3912,c,n,safronov,0.0271,0.0046,0.0045
3912,c,n,mstar,1.088,0.086,0.070
3912,c,n,rstar,1.392,0.035,0.034
3912,c,n,logg,4.188,0.037,0.038
3912,c,n,rhostar,0.569,0.061,0.056
3912,c,n,lstar,1.876,0.060,0.059
3912,c,n,teff,5725,69,68
3912,c,n,feh,0.187,0.087,0.090
3912,c,n,initfeh,0.227,0.076,0.080
3912,c,n,age,7.5,2.8,2.5
3912,c,n,eep,432,11,22
3912,c,n,Av,0.034,0.023,0.023
3912,c,n,distance,470.0,2.8,2.8
3912,c,n,u1_B,0.683,0.041,0.042
3912,c,n,u2_B,0.126,0.039,0.039
3912,c,n,u1_R,0.387,0.052,0.052
3912,c,n,u2_R,0.280,0.050,0.050
3912,c,n,u1_Sloani,0.358,0.034,0.035
3912,c,n,u2_Sloani,0.301,0.034,0.034
3912,c,n,u1_TESS,0.311,0.034,0.034
3912,c,n,u2_TESS,0.266,0.035,0.034
3912,c,n,dilute_TESS,0.000000,0.000090,0.000089
3912,c,n,gamma_HIRES,12.2,6.2,6.2
3912,c,n,jitter_HIRES,13.4,10.0,5.4
3912,c,n,f0_TESSs23_TESS_n20200321,0.999973,0.000084,0.000085
3912,c,n,variance_TESSs23_TESS_n20200321,-0.000000337,0.000000096,0.000000081
3912,c,n,f0_OAUV-T50_R_n20210715,0.99824,0.00039,0.00039
3912,c,n,variance_OAUV-T50_R_n20210715,0.0000052,0.0000019,0.0000015
3912,c,n,f0_SUTO1-0m3_B_n20220320,0.99556,0.00082,0.00081
3912,c,n,variance_SUTO1-0m3_B_n20220320,0.0000042,0.0000077,0.0000058
3912,c,n,f0_KeplerCam_Sloani_n20220324,0.99954,0.00014,0.00014
3912,c,n,variance_KeplerCam_Sloani_n20220324,0.00000252,0.00000034,0.00000032
3912,c,n,f0_TESSs50_TESS_n20220326,0.999991,0.000088,0.000088
3912,c,n,variance_TESSs50_TESS_n20220326,-0.00000004,0.00000033,0.00000031
3912,c,n,f0_Villa39-0m4_B_n20220331,0.99806,0.00051,0.00050
3912,c,n,variance_Villa39-0m4_B_n20220331,-0.0000058,0.0000024,0.0000017
3912,c,n,f0_Villa39-0m4_Sloani_n20220331,0.99763,0.00046,0.00045
3912,c,n,variance_Villa39-0m4_Sloani_n20220331,-0.0000135,0.0000018,0.0000013
3912,e,n,Period,3.4936180,0.0000039,0.0000038
3912,e,n,t0,2459456.79198,0.00041,0.00041
3912,e,n,t14,0.1471,0.0018,0.0020
3912,e,n,tau,0.0162,0.0019,0.0022
3912,e,n,ar,7.20,0.25,0.25
3912,e,n,delta,0.00864,0.00023,0.00026
3912,e,n,ideg,86.01,0.83,0.56
3912,e,n,k,50.6,9.7,9.9
3912,e,n,a,0.0469,0.0010,0.0011
3912,e,n,rp,1.265,0.038,0.038
3912,e,n,mp,0.408,0.082,0.083
3912,e,n,q,0.000346,0.000067,0.000068
3912,e,n,rhop,0.249,0.059,0.055
3912,e,n,loggp,2.80,0.09,0.10
3912,e,n,b,0.49,0.07,0.12
3912,e,n,tcirc,0.084,0.029,0.027
3912,e,n,fave,1.191,0.066,0.061
3912,e,n,teq,1517,21,19
3912,e,n,safronov,0.0268,0.0052,0.0053
3912,e,n,e,0.067,0.083,0.047
3912,e,n,elim,--,0.1,0.24
3912,e,n,mstar,1.126,0.077,0.078
3912,e,n,rstar,1.400,0.036,0.035
3912,e,n,logg,4.198,0.036,0.040
3912,e,n,rhostar,0.579,0.063,0.059
3912,e,n,lstar,1.946,0.059,0.058
3912,e,n,teff,5762,68,68
3912,e,n,feh,0.231,0.086,0.088
3912,e,n,initfeh,0.263,0.075,0.076
3912,e,n,age,6.4,2.9,2.1
3912,e,n,eep,426,15,28
3912,e,n,Av,0.036,0.022,0.024
3912,e,n,distance,469.9,2.8,2.7
3912,e,n,u1_B,0.677,0.041,0.041
3912,e,n,u2_B,0.127,0.039,0.039
3912,e,n,u1_R,0.382,0.051,0.052
3912,e,n,u2_R,0.277,0.051,0.050
3912,e,n,u1_Sloani,0.348,0.034,0.034
3912,e,n,u2_Sloani,0.294,0.034,0.034
3912,e,n,u1_TESS,0.313,0.034,0.034
3912,e,n,u2_TESS,0.274,0.034,0.034
3912,e,n,dilute_TESS,0.000000,0.000089,0.000090
3912,e,n,gamma_HIRES,12.1,7.1,7.3
3912,e,n,jitter_HIRES,15.6,13.0,6.4
3912,e,n,f0_TESSs23_TESS_n20200321,0.999951,0.000085,0.000086
3912,e,n,variance_TESSs23_TESS_n20200321,-0.000000333,0.000000097,0.000000081
3912,e,n,f0_OAUV-T50_R_n20210715,0.99810,0.00038,0.00038
3912,e,n,variance_OAUV-T50_R_n20210715,0.0000050,0.0000018,0.0000015
3912,e,n,f0_SUTO1-0m3_B_n20220320,0.99558,0.00082,0.00082
3912,e,n,variance_SUTO1-0m3_B_n20220320,0.0000047,0.0000078,0.0000059
3912,e,n,f0_KeplerCam_Sloani_n20220324,0.99950,0.00013,0.00013
3912,e,n,variance_KeplerCam_Sloani_n20220324,0.00000172,0.00000028,0.00000025
3912,e,n,f0_TESSs50_TESS_n20220326,0.999970,0.000088,0.000088
3912,e,n,variance_TESSs50_TESS_n20220326,-0.00000011,0.00000033,0.00000031
3912,e,n,f0_Villa39-0m4_B_n20220331,0.99809,0.00049,0.00048
3912,e,n,variance_Villa39-0m4_B_n20220331,-0.0000068,0.0000022,0.0000015
3912,e,n,f0_Villa39-0m4_Sloani_n20220331,0.99761,0.00044,0.00044
3912,e,n,variance_Villa39-0m4_Sloani_n20220331,-0.0000141,0.0000017,0.0000012
3976,c,n,Period,6.607662,0.000016,0.000015
3976,c,n,t0,2459011.15791,0.00077,0.00077
3976,c,n,t14,0.1882,0.0022,0.0022
3976,c,n,tau,0.0173,0.0014,0.0013
3976,c,n,ar,10.63,0.36,0.35
3976,c,n,delta,0.00562,0.00013,0.00013
3976,c,n,ideg,87.28,0.39,0.36
3976,c,n,k,16.3,3.4,3.3
3976,c,n,a,0.0743,0.0013,0.0014
3976,c,n,rp,1.095,0.036,0.035
3976,c,n,mp,0.175,0.037,0.036
3976,c,n,q,0.000134,0.000028,0.000028
3976,c,n,rhop,0.165,0.041,0.037
3976,c,n,loggp,2.56,0.09,0.11
3976,c,n,b,0.505,0.049,0.059
3976,c,n,tcirc,1.39,0.44,0.37
3976,c,n,fave,0.638,0.031,0.027
3976,c,n,teq,1295,16,14
3976,c,n,safronov,0.0190,0.0040,0.0039
3976,c,n,mstar,1.254,0.067,0.072
3976,c,n,rstar,1.501,0.039,0.038
3976,c,n,logg,4.183,0.034,0.035
3976,c,n,rhostar,0.521,0.055,0.050
3976,c,n,lstar,2.588,0.069,0.069
3976,c,n,teff,5975,70,69
3976,c,n,feh,0.182,0.078,0.079
3976,c,n,initfeh,0.237,0.071,0.072
3976,c,n,age,3.8,1.5,1.3
3976,c,n,eep,394,25,42
3976,c,n,Av,0.038,0.015,0.022
3976,c,n,distance,522.2,2.5,2.4
3976,c,n,u1_Sloani,0.230,0.050,0.050
3976,c,n,u2_Sloani,0.244,0.049,0.049
3976,c,n,u1_TESS,0.300,0.030,0.030
3976,c,n,u2_TESS,0.310,0.029,0.030
3976,c,n,dilute_TESS,-0.00010,0.00060,0.00060
3976,c,n,gamma_HIRES,2.0,2.6,2.6
3976,c,n,jitter_HIRES,6.6,3.7,3.0
3976,c,n,f0_TESSs16_TESS_n20190912,1.000059,0.000096,0.000097
3976,c,n,variance_TESSs16_TESS_n20190912,-0.00000005,0.00000012,0.00000010
3976,c,n,f0_TESSs23_TESS_n20200321,1.000033,0.000091,0.000092
3976,c,n,variance_TESSs23_TESS_n20200321,-0.00000021,0.00000011,0.00000009
3976,c,n,f0_TESSs24_TESS_n20200416,0.99988,0.00013,0.00013
3976,c,n,variance_TESSs24_TESS_n20200416,-0.00000010,0.00000017,0.00000013
3976,c,n,f0_KeplerCam_Sloani_n20220422,0.99891,0.00012,0.00012
3976,c,n,variance_KeplerCam_Sloani_n20220422,0.00000494,0.00000041,0.00000038
3976,e,n,Period,6.607661,0.000014,0.000013
3976,e,n,t0,2459044.19625,0.00072,0.00072
3976,e,n,t14,0.1839,0.0025,0.0023
3976,e,n,tau,0.0129,0.0013,0.0004
3976,e,n,ar,10.37,0.36,0.38
3976,e,n,delta,0.00539,0.00013,0.00012
3976,e,n,ideg,88.9,0.8,1.0
3976,e,n,k,16.6,3.7,3.7
3976,e,n,a,0.0736,0.0013,0.0021
3976,e,n,rp,1.090,0.030,0.030
3976,e,n,mp,0.171,0.039,0.039
3976,e,n,q,0.000140,0.000030,0.000030
3976,e,n,rhop,0.164,0.042,0.039
3976,e,n,loggp,2.55,0.09,0.11
3976,e,n,b,0.17,0.17,0.12
3976,e,n,tcirc,0.91,0.43,0.36
3976,e,n,fave,0.632,0.033,0.028
3976,e,n,teq,1303,19,15
3976,e,n,safronov,0.0191,0.0042,0.0043
3976,e,n,e,0.180,0.060,0.056
3976,e,n,elim,--,0.21,0.3
3976,e,n,mstar,1.22,0.07,0.10
3976,e,n,rstar,1.524,0.039,0.038
3976,e,n,logg,4.157,0.035,0.043
3976,e,n,rhostar,0.483,0.052,0.052
3976,e,n,lstar,2.600,0.069,0.069
3976,e,n,teff,5937,69,69
3976,e,n,feh,0.170,0.078,0.079
3976,e,n,initfeh,0.217,0.071,0.070
3976,e,n,age,4.6,2.4,1.4
3976,e,n,eep,410,32,31
3976,e,n,Av,0.038,0.015,0.022
3976,e,n,distance,522.4,2.5,2.5
3976,e,n,u1_Sloani,0.200,0.048,0.047
3976,e,n,u2_Sloani,0.234,0.049,0.049
3976,e,n,u1_TESS,0.310,0.030,0.030
3976,e,n,u2_TESS,0.309,0.029,0.029
3976,e,n,dilute_TESS,-0.00005,0.00060,0.00061
3976,e,n,gamma_HIRES,1.5,2.7,2.8
3976,e,n,jitter_HIRES,7.1,3.9,3.1
3976,e,n,f0_TESSs16_TESS_n20190912,1.000063,0.000095,0.000096
3976,e,n,variance_TESSs16_TESS_n20190912,-0.00000006,0.00000012,0.00000010
3976,e,n,f0_TESSs23_TESS_n20200321,1.000035,0.000090,0.000091
3976,e,n,variance_TESSs23_TESS_n20200321,-0.00000021,0.00000010,0.00000008
3976,e,n,f0_TESSs24_TESS_n20200416,0.99988,0.00013,0.00013
3976,e,n,variance_TESSs24_TESS_n20200416,-0.00000010,0.00000017,0.00000013
3976,e,n,f0_KeplerCam_Sloani_n20220422,0.99886,0.00012,0.00012
3976,e,n,variance_KeplerCam_Sloani_n20220422,0.00000487,0.00000040,0.00000038
4087,c,n,Period,3.17748350,0.00000094,0.00000094
4087,c,n,t0,2459244.566414,0.000093,0.000092
4087,c,n,t14,0.12434,0.00049,0.00048
4087,c,n,tau,0.01344,0.00052,0.00049
4087,c,n,ar,8.63,0.14,0.14
4087,c,n,delta,0.011565,0.000099,0.000097
4087,c,n,ideg,87.82,0.37,0.33
4087,c,n,k,90,17,18
4087,c,n,a,0.04469,0.00048,0.00054
4087,c,n,rp,1.164,0.025,0.024
4087,c,n,mp,0.73,0.14,0.14
4087,c,n,q,0.00059,0.00011,0.00012
4087,c,n,rhop,0.57,0.12,0.12
4087,c,n,loggp,3.125,0.077,0.096
4087,c,n,b,0.328,0.044,0.051
4087,c,n,tcirc,0.173,0.039,0.037
4087,c,n,fave,1.026,0.056,0.046
4087,c,n,teq,1458,20,17
4087,c,n,safronov,0.0475,0.0090,0.0094
4087,c,n,mstar,1.178,0.039,0.042
4087,c,n,rstar,1.112,0.021,0.020
4087,c,n,logg,4.416,0.015,0.016
4087,c,n,rhostar,1.205,0.060,0.058
4087,c,n,lstar,1.500,0.089,0.069
4087,c,n,teff,6060,74,67
4087,c,n,feh,0.237,0.079,0.079
4087,c,n,initfeh,0.205,0.073,0.074
4087,c,n,age,0.8,1.2,0.6
4087,c,n,eep,313,26,41
4087,c,n,Av,0.089,0.072,0.058
4087,c,n,distance,310.4,1.1,1.1
4087,c,n,u1_B,0.581,0.052,0.052
4087,c,n,u2_B,0.175,0.051,0.051
4087,c,n,u1_R,0.348,0.048,0.048
4087,c,n,u2_R,0.314,0.049,0.049
4087,c,n,u1_TESS,0.250,0.016,0.017
4087,c,n,u2_TESS,0.286,0.019,0.019
4087,c,n,dilute_TESS,0.00000,0.00019,0.00019
4087,c,n,gamma_NEID,-14263,15,14
4087,c,n,jitter_NEID,31,23,12
4087,c,n,gamma_TRES,152,65,64
4087,c,n,jitter_TRES,166,71,48
4087,c,n,f0_TESSs14_TESS_n20190718,0.999916,0.000054,0.000054
4087,c,n,variance_TESSs14_TESS_n20190718,-0.000000239,0.000000050,0.000000042
4087,c,n,f0_TESSs19_TESS_n20191128,0.999889,0.000053,0.000053
4087,c,n,variance_TESSs19_TESS_n20191128,-0.000000421,0.000000042,0.000000035
4087,c,n,f0_TESSs21_TESS_n20200122,1.000005,0.000048,0.000048
4087,c,n,variance_TESSs21_TESS_n20200122,-0.000000225,0.000000038,0.000000033
4087,c,n,f0_TESSs26_TESS_n20200609,1.000055,0.000055,0.000055
4087,c,n,variance_TESSs26_TESS_n20200609,-0.000000098,0.000000050,0.000000042
4087,c,n,f0_TESSs40_TESS_n20210625,1.000089,0.000046,0.000046
4087,c,n,variance_TESSs40_TESS_n20210625,0.00000001,0.00000013,0.00000012
4087,c,n,f0_TESSs41_TESS_n20210724,0.999996,0.000047,0.000047
4087,c,n,variance_TESSs41_TESS_n20210724,-0.00000020,0.00000013,0.00000013
4087,c,n,f0_OAUV-T50_R_n20211004,0.99113,0.00026,0.00026
4087,c,n,variance_OAUV-T50_R_n20211004,0.0000088,0.0000015,0.0000013
4087,c,n,f0_TESSs47_TESS_n20220101,0.999968,0.000047,0.000047
4087,c,n,variance_TESSs47_TESS_n20220101,0.00000006,0.00000013,0.00000013
4087,c,n,f0_SUTO1-0m3_B_n20220419,0.99693,0.00052,0.00052
4087,c,n,variance_SUTO1-0m3_B_n20220419,-0.0000014,0.0000030,0.0000021
4087,e,n,Period,3.17748358,0.00000093,0.00000093
4087,e,n,t0,2459247.74390,0.00010,0.00010
4087,e,n,t14,0.12364,0.00066,0.00055
4087,e,n,tau,0.01261,0.00073,0.00058
4087,e,n,ar,8.35,0.23,0.27
4087,e,n,delta,0.01143,0.00013,0.00011
4087,e,n,ideg,88.29,0.88,0.58
4087,e,n,k,89,19,20
4087,e,n,a,0.04446,0.00064,0.00085
4087,e,n,rp,1.192,0.031,0.029
4087,e,n,mp,0.71,0.15,0.16
4087,e,n,q,0.00059,0.00013,0.00013
4087,e,n,rhop,0.52,0.12,0.13
4087,e,n,loggp,3.09,0.09,0.12
4087,e,n,b,0.23,0.09,0.12
4087,e,n,tcirc,0.127,0.045,0.046
4087,e,n,fave,1.054,0.066,0.058
4087,e,n,teq,1473,23,20
4087,e,n,safronov,0.046,0.010,0.010
4087,e,n,e,0.095,0.072,0.050
4087,e,n,elim,--,0.12,0.25
4087,e,n,mstar,1.161,0.051,0.065
4087,e,n,rstar,1.145,0.030,0.028
4087,e,n,logg,4.385,0.026,0.034
4087,e,n,rhostar,1.09,0.09,0.10
4087,e,n,lstar,1.54,0.10,0.08
4087,e,n,teff,6018,81,79
4087,e,n,feh,0.249,0.081,0.082
4087,e,n,initfeh,0.231,0.073,0.073
4087,e,n,age,1.9,2.4,1.3
4087,e,n,eep,339,38,39
4087,e,n,Av,0.112,0.076,0.067
4087,e,n,distance,310.6,1.1,1.1
4087,e,n,u1_B,0.592,0.053,0.052
4087,e,n,u2_B,0.165,0.052,0.052
4087,e,n,u1_R,0.359,0.048,0.048
4087,e,n,u2_R,0.311,0.049,0.049
4087,e,n,u1_TESS,0.259,0.017,0.017
4087,e,n,u2_TESS,0.286,0.019,0.020
4087,e,n,dilute_TESS,0.00000,0.00019,0.00019
4087,e,n,gamma_NEID,-14265,16,17
4087,e,n,jitter_NEID,36,24,14
4087,e,n,gamma_TRES,154,65,65
4087,e,n,jitter_TRES,165,71,49
4087,e,n,f0_TESSs14_TESS_n20190718,0.999914,0.000054,0.000054
4087,e,n,variance_TESSs14_TESS_n20190718,-0.000000238,0.000000050,0.000000043
4087,e,n,f0_TESSs19_TESS_n20191128,0.999887,0.000053,0.000053
4087,e,n,variance_TESSs19_TESS_n20191128,-0.000000420,0.000000043,0.000000035
4087,e,n,f0_TESSs21_TESS_n20200122,1.000002,0.000048,0.000047
4087,e,n,variance_TESSs21_TESS_n20200122,-0.000000226,0.000000039,0.000000032
4087,e,n,f0_TESSs26_TESS_n20200609,1.000051,0.000055,0.000055
4087,e,n,variance_TESSs26_TESS_n20200609,-0.000000099,0.000000050,0.000000042
4087,e,n,f0_TESSs40_TESS_n20210625,1.000085,0.000046,0.000046
4087,e,n,variance_TESSs40_TESS_n20210625,0.00000001,0.00000013,0.00000013
4087,e,n,f0_TESSs41_TESS_n20210724,0.999994,0.000047,0.000047
4087,e,n,variance_TESSs41_TESS_n20210724,-0.00000020,0.00000013,0.00000012
4087,e,n,f0_OAUV-T50_R_n20211004,0.99114,0.00027,0.00026
4087,e,n,variance_OAUV-T50_R_n20211004,0.0000088,0.0000015,0.0000013
4087,e,n,f0_TESSs47_TESS_n20220101,0.999964,0.000048,0.000047
4087,e,n,variance_TESSs47_TESS_n20220101,0.00000007,0.00000013,0.00000013
4087,e,n,f0_SUTO1-0m3_B_n20220419,0.99699,0.00052,0.00052
4087,e,n,variance_SUTO1-0m3_B_n20220419,-0.0000013,0.0000030,0.0000021
4145,c,n,Period,4.0664428,0.0000058,0.0000058
4145,c,n,t0,2458925.88211,0.00017,0.00016
4145,c,n,t14,0.08773,0.00098,0.00095
4145,c,n,tau,0.0271,0.0017,0.0016
4145,c,n,ar,12.07,0.24,0.23
4145,c,n,delta,0.02015,0.00038,0.00036
4145,c,n,ideg,86.20,0.12,0.12
4145,c,n,k,57,17,18
4145,c,n,a,0.04823,0.00075,0.00079
4145,c,n,rp,1.187,0.032,0.031
4145,c,n,mp,0.43,0.13,0.13
4145,c,n,q,0.00045,0.00013,0.00014
4145,c,n,rhop,0.32,0.10,0.10
4145,c,n,loggp,2.88,0.12,0.15
4145,c,n,b,0.800,0.010,0.011
4145,c,n,tcirc,0.223,0.079,0.071
4145,c,n,fave,0.303,0.022,0.018
4145,c,n,teq,1074,19,16
4145,c,n,safronov,0.038,0.012,0.012
4145,c,n,mstar,0.905,0.043,0.044
4145,c,n,rstar,0.859,0.018,0.017
4145,c,n,logg,4.526,0.020,0.021
4145,c,n,rhostar,2.01,0.12,0.11
4145,c,n,lstar,0.516,0.040,0.031
4145,c,n,teff,5281,86,76
4145,c,n,feh,0.168,0.084,0.087
4145,c,n,initfeh,0.155,0.081,0.083
4145,c,n,age,4.7,4.2,3.1
4145,c,n,eep,340,22,30
4145,c,n,Av,0.16,0.12,0.10
4145,c,n,distance,204.96,0.40,0.40
4145,c,n,u1_B,0.802,0.054,0.056
4145,c,n,u2_B,0.029,0.054,0.054
4145,c,n,u1_I,0.351,0.051,0.051
4145,c,n,u2_I,0.220,0.050,0.050
4145,c,n,u1_TESS,0.396,0.029,0.029
4145,c,n,u2_TESS,0.233,0.026,0.026
4145,c,n,dilute_TESS,0.0009,0.0064,0.0064
4145,c,n,gamma_NEID,1836,12,13
4145,c,n,jitter_NEID,32,19,10
4145,c,n,f0_TESSs18_TESS_n20191103,1.00007,0.00013,0.00013
4145,c,n,variance_TESSs18_TESS_n20191103,-0.00000033,0.00000019,0.00000015
4145,c,n,f0_TESSs19_TESS_n20191128,0.999970,0.000095,0.000096
4145,c,n,variance_TESSs19_TESS_n20191128,-0.000000133,0.000000099,0.000000076
4145,c,n,f0_TESSs25_TESS_n20200514,1.00010,0.00010,0.00010
4145,c,n,variance_TESSs25_TESS_n20200514,-0.00000021,0.00000012,0.00000009
4145,c,n,f0_TESSs26_TESS_n20200610,1.00040,0.00010,0.00010
4145,c,n,variance_TESSs26_TESS_n20200610,-0.00000023,0.00000011,0.00000008
4145,c,n,f0_OPM_I_n20210823,0.99145,0.00088,0.00087
4145,c,n,variance_OPM_I_n20210823,-0.000016,0.000011,0.000009
4145,c,n,f0_SUTO2-0m3_B_n20211228,0.99590,0.00080,0.00080
4145,c,n,variance_SUTO2-0m3_B_n20211228,0.0000286,0.0000078,0.0000060
4145,e,n,Period,4.0664429,0.0000057,0.0000057
4145,e,n,t0,2458921.81546,0.00029,0.00037
4145,e,n,t14,0.0873,0.0012,0.0013
4145,e,n,tau,0.0264,0.0021,0.0021
4145,e,n,ar,11.96,0.32,0.34
4145,e,n,delta,0.02002,0.00043,0.00045
4145,e,n,ideg,86.09,0.21,0.26
4145,e,n,k,59,15,16
4145,e,n,a,0.04808,0.00081,0.00079
4145,e,n,rp,1.191,0.034,0.033
4145,e,n,mp,0.43,0.11,0.12
4145,e,n,q,0.00046,0.00012,0.00013
4145,e,n,rhop,0.316,0.091,0.090
4145,e,n,loggp,2.88,0.10,0.14
4145,e,n,b,0.795,0.013,0.016
4145,e,n,tcirc,0.185,0.077,0.076
4145,e,n,fave,0.301,0.023,0.020
4145,e,n,teq,1077,20,17
4145,e,n,safronov,0.039,0.010,0.011
4145,e,n,e,0.09,0.10,0.07
4145,e,n,elim,--,0.14,0.29
4145,e,n,mstar,0.896,0.046,0.043
4145,e,n,rstar,0.865,0.022,0.021
4145,e,n,logg,4.517,0.027,0.029
4145,e,n,rhostar,1.95,0.16,0.16
4145,e,n,lstar,0.519,0.042,0.033
4145,e,n,teff,5271,88,81
4145,e,n,feh,0.165,0.086,0.089
4145,e,n,initfeh,0.158,0.082,0.084
4145,e,n,age,5.8,4.7,3.9
4145,e,n,eep,345,29,30
4145,e,n,Av,0.17,0.12,0.10
4145,e,n,distance,204.97,0.41,0.40
4145,e,n,u1_B,0.806,0.054,0.056
4145,e,n,u2_B,0.027,0.054,0.054
4145,e,n,u1_I,0.353,0.051,0.052
4145,e,n,u2_I,0.219,0.050,0.051
4145,e,n,u1_TESS,0.398,0.029,0.029
4145,e,n,u2_TESS,0.233,0.026,0.026
4145,e,n,dilute_TESS,0.0010,0.0064,0.0064
4145,e,n,gamma_NEID,1837,11,11
4145,e,n,jitter_NEID,28,17,10
4145,e,n,f0_TESSs18_TESS_n20191103,1.00007,0.00012,0.00013
4145,e,n,variance_TESSs18_TESS_n20191103,-0.00000034,0.00000019,0.00000015
4145,e,n,f0_TESSs19_TESS_n20191128,0.999965,0.000096,0.000097
4145,e,n,variance_TESSs19_TESS_n20191128,-0.000000135,0.000000098,0.000000076
4145,e,n,f0_TESSs25_TESS_n20200514,1.00000,0.00010,0.00010
4145,e,n,variance_TESSs25_TESS_n20200514,-0.00000020,0.00000012,0.00000009
4145,e,n,f0_TESSs26_TESS_n20200610,1.00040,0.00010,0.00010
4145,e,n,variance_TESSs26_TESS_n20200610,-0.00000023,0.00000011,0.00000008
4145,e,n,f0_OPM_I_n20210823,0.99144,0.00088,0.00087
4145,e,n,variance_OPM_I_n20210823,-0.000016,0.000011,0.000009
4145,e,n,f0_SUTO2-0m3_B_n20211228,0.99592,0.00080,0.00079
4145,e,n,variance_SUTO2-0m3_B_n20211228,0.0000286,0.0000078,0.0000060
4463,c,n,Period,2.8807198,0.0000028,0.0000027
4463,c,n,t0,2459291.64004,0.00032,0.00032
4463,c,n,t14,0.0772,0.0015,0.0014
4463,c,n,tau,0.0330,0.0061,0.0041
4463,c,n,ar,8.17,0.21,0.24
4463,c,n,delta,0.01311,0.00091,0.00054
4463,c,n,ideg,83.82,0.21,0.28
4463,c,n,k,108.7,3.3,2.9
4463,c,n,a,0.04036,0.00074,0.00082
4463,c,n,rp,1.183,0.064,0.045
4463,c,n,mp,0.794,0.039,0.040
4463,c,n,q,0.000718,0.000027,0.000025
4463,c,n,rhop,0.595,0.080,0.096
4463,c,n,loggp,3.148,0.040,0.056
4463,c,n,b,0.880,0.013,0.009
4463,c,n,tcirc,0.106,0.024,0.027
4463,c,n,fave,0.861,0.062,0.052
4463,c,n,teq,1395,25,22
4463,c,n,safronov,0.0511,0.0027,0.0031
4463,c,n,mstar,1.056,0.059,0.063
4463,c,n,rstar,1.062,0.027,0.024
4463,c,n,logg,4.410,0.027,0.032
4463,c,n,rhostar,1.24,0.10,0.11
4463,c,n,lstar,1.026,0.080,0.062
4463,c,n,teff,5640,89,82
4463,c,n,feh,0.250,0.085,0.085
4463,c,n,initfeh,0.242,0.077,0.078
4463,c,n,age,4.1,3.5,2.6
4463,c,n,eep,354,40,27
4463,c,n,Av,0.15,0.11,0.09
4463,c,n,distance,177.64,0.56,0.54
4463,c,n,u1_R,0.411,0.053,0.053
4463,c,n,u2_R,0.262,0.051,0.051
4463,c,n,u1_Sloang,0.626,0.051,0.051
4463,c,n,u2_Sloang,0.150,0.052,0.051
4463,c,n,u1_Sloanr,0.427,0.049,0.050
4463,c,n,u2_Sloanr,0.260,0.050,0.050
4463,c,n,u1_Sloanz,0.267,0.049,0.049
4463,c,n,u2_Sloanz,0.261,0.049,0.049
4463,c,n,u1_TESS,0.342,0.049,0.049
4463,c,n,u2_TESS,0.267,0.048,0.048
4463,c,n,dilute_TESS,0.010,0.025,0.025
4463,c,n,gamma_NEID,-90370.8,2.2,2.0
4463,c,n,jitter_NEID,2.5,5.5,2.5
4463,c,n,f0_TESSs26_TESS_n20200609,1.000084,0.000068,0.000068
4463,c,n,variance_TESSs26_TESS_n20200609,0.000000219,0.000000064,0.000000054
4463,c,n,f0_ulmt_Sloanr_n20220425,0.99975,0.00023,0.00022
4463,c,n,variance_ulmt_Sloanr_n20220425,0.00000072,0.00000031,0.00000026
4463,c,n,f0_Brierfield036m_R_n20220607,0.99580,0.00085,0.00084
4463,c,n,variance_Brierfield036m_R_n20220607,0.0000286,0.0000088,0.0000068
4463,c,n,f0_Whitin_Sloang_n20220616,0.99834,0.00026,0.00027
4463,c,n,variance_Whitin_Sloang_n20220616,0.00000135,0.00000052,0.00000042
4463,c,n,f0_Whitin_Sloanz_n20220616,0.99830,0.00033,0.00033
4463,c,n,variance_Whitin_Sloanz_n20220616,0.00000182,0.00000097,0.00000079
4463,e,n,Period,2.8807196,0.0000027,0.0000027
4463,e,n,t0,2459297.40150,0.00035,0.00034
4463,e,n,t14,0.0768,0.0016,0.0016
4463,e,n,tau,0.0314,0.0075,0.0040
4463,e,n,ar,8.09,0.25,0.28
4463,e,n,delta,0.01298,0.00090,0.00054
4463,e,n,ideg,83.66,0.32,0.47
4463,e,n,k,107.7,4.9,5.8
4463,e,n,a,0.04019,0.00080,0.00087
4463,e,n,rp,1.187,0.060,0.045
4463,e,n,mp,0.780,0.052,0.059
4463,e,n,q,0.000713,0.000037,0.000039
4463,e,n,rhop,0.575,0.090,0.099
4463,e,n,loggp,3.136,0.048,0.064
4463,e,n,b,0.877,0.014,0.010
4463,e,n,tcirc,0.098,0.027,0.028
4463,e,n,fave,0.868,0.065,0.054
4463,e,n,teq,1399,26,23
4463,e,n,safronov,0.0504,0.0034,0.0041
4463,e,n,e,0.023,0.047,0.017
4463,e,n,elim,--,0.04,0.12
4463,e,n,mstar,1.043,0.064,0.066
4463,e,n,rstar,1.069,0.029,0.027
4463,e,n,logg,4.399,0.032,0.038
4463,e,n,rhostar,1.21,0.12,0.12
4463,e,n,lstar,1.030,0.081,0.063
4463,e,n,teff,5627,90,85
4463,e,n,feh,0.246,0.085,0.086
4463,e,n,initfeh,0.243,0.077,0.078
4463,e,n,age,5.0,3.9,3.0
4463,e,n,eep,368,37,34
4463,e,n,Av,0.15,0.11,0.09
4463,e,n,distance,177.66,0.55,0.55
4463,e,n,u1_R,0.413,0.053,0.053
4463,e,n,u2_R,0.261,0.051,0.051
4463,e,n,u1_Sloang,0.629,0.050,0.051
4463,e,n,u2_Sloang,0.148,0.051,0.051
4463,e,n,u1_Sloanr,0.430,0.050,0.050
4463,e,n,u2_Sloanr,0.259,0.051,0.050
4463,e,n,u1_Sloanz,0.268,0.049,0.049
4463,e,n,u2_Sloanz,0.260,0.049,0.049
4463,e,n,u1_TESS,0.342,0.048,0.049
4463,e,n,u2_TESS,0.264,0.048,0.048
4463,e,n,dilute_TESS,0.010,0.025,0.025
4463,e,n,gamma_NEID,-90371.1,3.3,3.7
4463,e,n,jitter_NEID,5.8,11.0,5.8
4463,e,n,f0_TESSs26_TESS_n20200609,1.000081,0.000068,0.000069
4463,e,n,variance_TESSs26_TESS_n20200609,0.000000218,0.000000063,0.000000054
4463,e,n,f0_ulmt_Sloanr_n20220425,0.99973,0.00023,0.00022
4463,e,n,variance_ulmt_Sloanr_n20220425,0.00000072,0.00000031,0.00000026
4463,e,n,f0_Brierfield036m_R_n20220607,0.99579,0.00085,0.00084
4463,e,n,variance_Brierfield036m_R_n20220607,0.0000285,0.0000088,0.0000067
4463,e,n,f0_Whitin_Sloang_n20220616,0.99833,0.00026,0.00026
4463,e,n,variance_Whitin_Sloang_n20220616,0.00000135,0.00000052,0.00000042
4463,e,n,f0_Whitin_Sloanz_n20220616,0.99828,0.00033,0.00032
4463,e,n,variance_Whitin_Sloanz_n20220616,0.00000179,0.00000097,0.00000079
4791,c,n,Period,4.280880,0.000022,0.000023
4791,c,n,t0,2459237.59508,0.00036,0.00036
4791,c,n,t14,0.1389,0.0015,0.0014
4791,c,n,tau,0.0175,0.0014,0.0013
4791,c,n,ar,8.46,0.27,0.26
4791,c,n,delta,0.00655,0.00045,0.00045
4791,c,n,ideg,85.55,0.34,0.33
4791,c,n,k,250,32,34
4791,c,n,a,0.0555,0.0011,0.0012
4791,c,n,rp,1.110,0.050,0.050
4791,c,n,mp,2.31,0.32,0.33
4791,c,n,q,0.00178,0.00023,0.00024
4791,c,n,rhop,2.09,0.46,0.40
4791,c,n,loggp,3.668,0.071,0.078
4791,c,n,b,0.657,0.027,0.030
4791,c,n,tcirc,2.62,0.87,0.66
4791,c,n,fave,1.066,0.077,0.068
4791,c,n,teq,1472,26,24
4791,c,n,safronov,0.187,0.026,0.027
4791,c,n,mstar,1.242,0.072,0.077
4791,c,n,rstar,1.409,0.039,0.038
4791,c,n,logg,4.234,0.032,0.033
4791,c,n,rhostar,0.624,0.062,0.057
4791,c,n,lstar,2.40,0.19,0.16
4791,c,n,teff,6058,99,94
4791,c,n,feh,0.207,0.085,0.089
4791,c,n,initfeh,0.252,0.072,0.073
4791,c,n,age,3.3,1.8,1.4
4791,c,n,eep,378,35,35
4791,c,n,Av,0.16,0.10,0.09
4791,c,n,distance,322.1,1.9,1.8
4791,c,n,u1_R,0.318,0.051,0.051
4791,c,n,u2_R,0.290,0.050,0.050
4791,c,n,u1_TESS,0.275,0.035,0.035
4791,c,n,u2_TESS,0.300,0.035,0.035
4791,c,n,dilute_TESS,-0.071,0.069,0.080
4791,c,n,gamma_CHIRON,33780,29,25
4791,c,n,jitter_CHIRON,38,69,38
4791,c,n,f0_TESSs33_TESS_n20201218,1.000188,0.000057,0.000057
4791,c,n,variance_TESSs33_TESS_n20201218,0.000000058,0.000000068,0.000000061
4791,c,n,f0_TESSs34_TESS_n20210114,0.999861,0.000064,0.000064
4791,c,n,variance_TESSs34_TESS_n20210114,0.000000019,0.000000077,0.000000068
4791,c,n,f0_PEST_R_n20220117,0.99678,0.00023,0.00024
4791,c,n,variance_PEST_R_n20220117,0.00000379,0.00000077,0.00000067
4791,e,n,Period,4.280882,0.000022,0.000022
4791,e,n,t0,2459241.87604,0.00049,0.00050
4791,e,n,t14,0.1376,0.0022,0.0027
4791,e,n,tau,0.0160,0.0022,0.0030
4791,e,n,ar,8.33,0.29,0.29
4791,e,n,delta,0.00645,0.00047,0.00046
4791,e,n,ideg,85.54,0.49,0.43
4791,e,n,k,250,59,47
4791,e,n,a,0.0557,0.0011,0.0013
4791,e,n,rp,1.121,0.052,0.051
4791,e,n,mp,2.31,0.53,0.45
4791,e,n,q,0.00177,0.00040,0.00034
4791,e,n,rhop,2.03,0.62,0.49
4791,e,n,loggp,3.66,0.10,0.10
4791,e,n,b,0.62,0.05,0.11
4791,e,n,tcirc,2.05,0.92,0.92
4791,e,n,fave,1.081,0.083,0.081
4791,e,n,teq,1486,27,25
4791,e,n,safronov,0.183,0.043,0.036
4791,e,n,e,0.10,0.13,0.07
4791,e,n,elim,--,0.15,0.4
4791,e,n,mstar,1.253,0.075,0.084
4791,e,n,rstar,1.435,0.042,0.040
4791,e,n,logg,4.222,0.035,0.038
4791,e,n,rhostar,0.596,0.064,0.061
4791,e,n,lstar,2.51,0.20,0.17
4791,e,n,teff,6070,100,100
4791,e,n,feh,0.227,0.085,0.087
4791,e,n,initfeh,0.270,0.075,0.074
4791,e,n,age,3.3,1.9,1.5
4791,e,n,eep,379,37,36
4791,e,n,Av,0.169,0.095,0.089
4791,e,n,distance,322.1,1.9,1.8
4791,e,n,u1_R,0.318,0.051,0.051
4791,e,n,u2_R,0.296,0.049,0.050
4791,e,n,u1_TESS,0.280,0.036,0.035
4791,e,n,u2_TESS,0.304,0.035,0.035
4791,e,n,dilute_TESS,-0.064,0.069,0.079
4791,e,n,gamma_CHIRON,33772,38,43
4791,e,n,jitter_CHIRON,60,110,60
4791,e,n,f0_TESSs33_TESS_n20201218,1.000184,0.000057,0.000057
4791,e,n,variance_TESSs33_TESS_n20201218,0.000000057,0.000000068,0.000000061
4791,e,n,f0_TESSs34_TESS_n20210114,0.999857,0.000064,0.000064
4791,e,n,variance_TESSs34_TESS_n20210114,0.000000019,0.000000077,0.000000068
4791,e,n,f0_PEST_R_n20220117,0.99679,0.00024,0.00023
4791,e,n,variance_PEST_R_n20220117,0.00000379,0.00000077,0.00000067

